Analysis of Deep-Learning Methods in an ISO/TS 15066-Compliant Human-Robot Safety Framework

Over the last years collaborative robots have gained great success in manufacturing applications where human and robot work together in close proximity. However, current ISO/TS-15066-compliant implementations often limit the efficiency of collaborative tasks due to conservative speed restrictions. For this reason, this paper introduces a deep-learning-based human-robot-safety framework (HRSF) that aims at a dynamical adaptation of robot velocities depending on the separation distance between human and robot while respecting maximum biomechanical force and pressure limits. The applicability of the framework was investigated for four different deep learning approaches that can be used for human body extraction: human body recognition, human body segmentation, human pose estimation, and human body part segmentation. Unlike conventional industrial safety systems, the proposed HRSF differentiates individual human body parts from other objects, enabling optimized robot process execution. Experiments demonstrated a quantitative reduction in cycle time of up to 15% compared to conventional safety technology.

==> CSV/Body_Segmentation_Best.csv <==
timestep,q1,q2,q3,q4,q5,q6,q7,q1d,q2d,q3d,q4d,q5d,q6d,q7d,sep1,sep2,sep3
0.0,-110.83798674069222,-13.405957259930975,2.8894180805381584,-101.74863683564462,98.73678024426789,24.907564968627252,-97.89011473857533,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.3049733519954962,3.1961090792675804,3.088082248143469
0.21,-110.83798330319216,-13.405960691181035,2.8894112117880417,-101.74863683564462,98.73678024426789,24.907564968627252,-97.89011473857533,1.6369047882238063e-05,-1.633928599616075e-05,-3.2708333888972364e-05,0.0,0.0,0.0,0.0,3.4337928543296834,3.323712258667753,3.212744119458635
0.407,-110.83798674069222,-13.405960691181035,2.8894180805381584,-101.74863683564462,98.73678024426789,24.907564968627252,-97.89011473857533,-1.7449238859238546e-05,0.0,3.4866751861341105e-05,0.0,0.0,0.0,0.0,3.4263679468518045,3.3164355843730724,3.205228931845352
0.606,-110.83798330319216,-13.405960691181035,2.8894112117880417,-101.74863683564462,98.73678024426789,24.907564968627252,-97.89011816982539,1.7273869624472326e-05,0.0,-3.4516332244644204e-05,0.0,0.0,0.0,-1.7242462564381775e-05,3.3769518943569183,3.2671317123815853,3.1569826770870835
0.805,-110.83798330319216,-13.405960691181035,2.8894180805381584,-101.74864370439474,98.73678024426789,24.90756153737719,-97.89011473857533,0.0,0.0,3.45163322446442e-05,-3.451633226026542e-05,0.0,-1.7242462617940268e-05,1.7242462564381772e-05,3.4376928509590003,3.3273767726167476,3.2165285882605836
1.0,-110.83798330319216,-13.405957259930975,2.8894180805381584,-101.74863683564462,98.73678024426789,24.907564968627252,-97.89011473857533,0.0,1.7596154149711583e-05,0.0,3.5224359588681145e-05,0.0,1.7596154158821104e-05,0.0,3.413671477728748,3.3024455514915694,3.19213402299835
1.196,-110.83798674069222,-13.405960691181035,2.8894112117880417,-101.74863683564462,98.73678024426789,24.907564968627252,-97.89011473857533,-1.7538265588112213e-05,-1.750637785302938e-05,-3.50446434524704e-05,0.0,0.0,0.0,0.0,3.3611924133500914,3.2553237621092768,3.146119945233783
1.395,-110.83798674069222,-13.405960691181035,2.8894112117880417,-101.74864370439474,98.73678024426789,24.907564968627252,-97.89011816982539,0.0,0.0,0.0,-3.451633226026542e-05,0.0,0.0,-1.7242462564381772e-05,3.396942143691565,3.285972405374905,3.1764442261088734
1.595,-110.83804167194315,-13.405579603674534,2.8868740554947623,-101.75794431705339,98.73671982426686,24.90763363112842,-97.89044432608095,-0.00027465625464628834,0.001905437532503385,-0.01268578146639721,-0.04650306329324395,-0.0003021000051717238,0.00034331250583719003,-0.0016307812778393331,3.470991891193467,3.3599143573230656,3.251435642222251
1.792,-110.83804853444327,-13.40540107867149,2.8864929679882616,-101.75265371071313,98.73647263426264,24.907595868627777,-97.89045119483107,-3.4835026035764745e-05,0.0009062182895620143,-0.0019344543477191715,0.02685586974747783,-0.0012547715950085823,-0.0001916878205223997,-3.486675187712091e-05,3.43670337863964,3.317521402605974,3.2077031565095857
1.99,-110.83823392819643,-13.404995953664578,2.8825859554216153,-101.74666959811105,98.73630783425982,24.907389874874266,-97.89046492608131,-0.0009363320866485066,0.002046085893495676,-0.019732386700233705,0.030222790919588592,-0.0008323232465714785,-0.001040372492478913,-6.934974865973549e-05,3.420404714004717,3.3124864107060015,3.207045747485438
2.185,-111.30624808617988,-14.683286156719857,-3.220463617435187,-102.92510780571305,97.49919233315691,22.976123823180416,-98.08350157937416,-2.400072605043317,-6.555334374642457,-31.297690117214362,-6.043272859497431,-6.344182056937978,-9.90392847022487,-0.9899315553479496,3.3657551897490317,3.2529731365806223,3.0989161315194034
2.38,-112.16236458203366,-12.705891254239138,-19.296016260404553,-101.34188176620613,98.84989548619741,17.84172164809696,-102.90692886165294,-4.390341004378378,10.140486679388315,-82.43873150240708,8.119107894907318,6.926682836105127,-26.33026756453056,-24.735524524506616,3.4054747097133746,3.2971832350012473,2.9918724161190315
2.58,-114.74961743866743,-0.20741500978811864,-37.381661862662405,-91.57019847451917,112.08314766193237,14.806525290072091,-112.19488755133845,-12.936264283168828,62.49238122225504,-90.42822801128918,48.85841645843473,66.16626087867475,-15.175981790124332,-46.43979344842751,3.397571205220388,3.282267195875326,2.82485803505457
2.774,-120.09267401731016,15.360195043266682,-49.36949012965271,-79.58009054499,116.16060806148636,13.959043356865608,-104.4894648261481,-27.541528755890372,80.24541264461239,-61.79292921129025,61.80468004911947,21.01783711110302,-4.3684635732292945,39.71867384118743,3.362850208737689,3.254452920968015,2.6832120005847107
2.971,-121.5251573292457,18.65608323698847,-51.61345798668068,-76.74658944665568,115.0508241025555,13.615816732260793,-100.17967585888104,-7.271488893073814,16.730396922445614,-11.390699781867855,14.383254306265599,-5.633421111324171,-1.742267129973682,21.877101356685543,3.2401980010293085,3.132081930424488,2.5381996254598174
3.17,-121.49059845990618,18.734402019574446,-51.604335905275065,-77.13597925329795,116.82458878281263,13.74792045951424,-102.06350157226564,0.17366265999758815,0.3935617215375766,0.045839605053338346,-1.9567326966948293,8.913390353050914,0.6638378253942093,-9.466460871279383,3.1145403933234603,3.00268370079624,2.4106156434607744
3.37,-120.63814865161494,19.481077526061352,-51.63464786829213,-83.22939861974046,137.99481497393776,16.89504003819831,-123.2223390644465,4.262249041456197,3.7333775324345244,-0.15155981508531355,-30.46709683221256,105.85113095562559,15.735597893420334,-105.79418746090423,2.865708045084408,2.758727796561322,2.1638399648966624
3.567,-120.4276540292743,24.26078952009445,-51.62935726195189,-93.9963814534054,159.32426602777898,28.415049847208493,-142.12819646819565,1.0685006210185133,24.262497431640075,0.026855869747405694,-54.65473519626872,108.27132514640205,58.477207152335936,-95.9688193083713,2.7771066423946693,2.6709053447487197,2.075868346620329
3.77,-120.61123557615588,26.302502511172317,-51.640944405899546,-96.22737171021201,162.5371353425846,32.14288613579853,-144.0184629191901,-0.9043425954757829,10.057699463437785,-0.05707952683575279,-10.99009978722467,15.826942437466169,18.36372555955683,-9.311657394061386,2.6430134903179106,2.53878091621674,1.9458718051187522
3.975,-120.60803924485134,26.37632033743152,-51.620025749292715,-96.30534031154201,162.53634432257113,32.14332216080596,-144.04183290083876,0.015591860022130094,0.3600869573619585,0.10204222735039567,-0.38033464063414324,-0.003858634212098499,0.0021269512557626326,-0.11399991048118105,2.454568474283356,2.3462764351803362,1.7610497225728816
4.18,-120.60765128859474,26.361128305922367,-51.63079578697643,-96.32134258681498,162.53621798256896,32.14335305455649,-144.04243028209896,0.0018924695444034482,-0.07410747077634942,-0.052536769188843924,-0.07805987938032884,-0.0006162926935048312,0.00015070122211599088,-0.0029140549278364705,2.391863411512253,2.2788257190914076,1.690818206152845
4.382,-120.60747962609179,26.36988989982183,-51.63906643086751,-96.32248584933447,162.53615206256785,32.14337365455684,-144.0426912071034,0.0008498143710405861,0.043374227225054275,-0.040943781639012154,-0.005659715443026598,-0.00032633663913724615,0.00010198019973918328,-0.0012917079427023346,2.255522224067717,2.146800572373282,1.5609535514850443
4.586,-120.6074040948405,26.369900199822002,-51.63753178084132,-96.32239315558289,162.5359982525652,32.14340112330731,-144.04287660085657,0.00037025123178273465,5.049019692969351e-05,0.007522794246014797,0.0004543811352099425,-0.0007539706011945813,0.00013465073758386155,-0.000908792907768752,2.126711309167265,2.019508250154622,1.4273681859069811
4.794,-120.60743499484104,26.369876168571594,-51.6375832808422,-96.32232792433177,162.53605868256622,32.14341485455754,-144.04302423210908,-0.0001485576948977702,-0.00011553485773214045,-0.0002475961580718551,0.0003136117841998727,0.0002905288510281542,6.601562612801765e-05,-0.0007097656370328552,1.9174496886012724,1.8122069796338465,1.2180190285218684
5.005,-120.60742812609092,26.369910499822176,-51.63753178084132,-96.3223004555813,162.5360202325656,32.143428585807776,-144.04315469461133,3.2553318103283465e-05,0.00016270734872958574,0.00024407583354950525,0.00013018365153655558,-0.00018222749113989948,6.507701532998865e-05,-0.0006183056978936879,1.6615090499895147,1.541148602865209,0.9285032064745491
5.215,-120.60743156359098,26.36992423107241,-51.63753178084132,-96.32231075558148,162.53593783256417,32.14343888580795,-144.043254257113,-1.6369047882238066e-05,6.538690587917916e-05,0.0,-4.904761992531263e-05,-0.0003923809591318181,4.904761989147726e-05,-0.0004741071508295223,1.4869983260101447,1.3623390209175983,0.7521151138650729
5.426,-120.60743156359098,26.369917368572292,-51.63755581209174,-96.32233135558184,162.53595980256455,32.14345262330819,-144.0433572571148,0.0,-3.252369724354268e-05,-0.00011389218208029972,-9.763033343327211e-05,0.00010412322452798182,6.510663620656693e-05,-0.0004881516672337106,1.6045440993134097,1.48756714604442,0.8752468837814478
5.64,-120.60743499484104,26.369838399820946,-51.63762791209297,-96.32227985558094,162.53592135256392,32.14345948580831,-144.04343621961613,-1.6033878806181475e-05,-0.0003690128567572603,-0.0003369158935806582,0.00024065420978110585,-0.0001796729001426118,3.206775754595709e-05,-0.0003689836510934124,1.4353434296926733,1.309712113016243,0.6915361341446855
5.85,-120.6074212635908,26.369886468571767,-51.637552380841676,-96.32229015558114,162.53589938256354,32.14345262330819,-144.04350488211728,6.53869059468499e-05,0.000228898813435849,0.00035967262519420734,-4.9047619992983365e-05,-0.00010461904940668668,-3.267857197540382e-05,-0.0003269642911889259,1.3257052649198926,1.1939042078674735,0.5515609076394439
6.061,-120.60741782609075,26.369883031071705,-51.63753178084132,-96.3223004555813,162.53586642256298,32.143462917058365,-144.04355638211817,1.6291469388905847e-05,-1.629146948993088e-05,9.763033343327211e-05,-4.8815166615611024e-05,-0.00015620853349323537,4.8785545840057765e-05,-0.0002440758336168553,1.196349089290967,1.0874217443750283,0.4442533205409759
6.271,-120.60741096359064,26.369886468571767,-51.63753178084132,-96.3223004555813,162.5359158625638,32.143462917058365,-144.04360444461898,3.267857197540382e-05,1.6369047916073434e-05,0.0,0.0,0.00023542857534374935,0.0,-0.00022886905147364211,1.1693588087089963,1.0624423321786454,0.4089977612006092
6.482,-120.60741782609075,26.369869299821477,-51.637569543341975,-96.32229358683118,162.53579501256175,32.1434766545586,-144.0436353446195,-3.252369722670518e-05,-8.136848478624451e-05,-0.00017896919741028835,3.2553318103283465e-05,-0.0005727488248729879,6.510663617289192e-05,-0.00014644550011623316,1.1724380122176545,1.0663812133993409,0.41189324503739067
6.696,-120.60742469484087,26.369876168571594,-51.637576412092095,-96.32231075558148,162.53585543256278,32.143462917058365,-144.04368341337033,-3.209696317660204e-05,3.209696316000057e-05,-3.209696317660204e-05,-8.022780515938555e-05,0.00028233645343151814,-6.419392632000115e-05,-0.0002246203309749244,1.1894981987714832,1.0859064080394654,0.43345617772929035
6.912,-120.60738006359011,26.36471602473357,-51.637476849590385,-96.31451733044855,162.5330209625144,32.13412797314913,-144.04248865084995,0.00020662616092200381,-0.0238895548056594,0.00046093750791540144,0.036080671911717654,-0.013122546520297299,-0.04321733291313809,0.005531307964743186,1.1551676109977809,1.0484129625430032,0.38942582361203304
7.131,-120.49287848663691,25.011045882892446,-51.63714382458471,-94.85274171801333,160.58386503926542,29.840783440278887,-142.975846632655,0.5228382509278636,-6.181142200187776,0.0015206621263627765,6.674774486005554,-8.900255357301269,-10.471892844156331,4.870511498607092,1.1809613957718945,1.0747383751637547,0.41757800743435325
7.355,-120.32694030255631,22.236149979307825,-51.6371197933343,-90.8402256245672,154.66533771830623,24.397565878677607,-138.67769974058652,0.740795464645544,-12.387928141002762,0.00010728236790999028,17.9130182743131,-26.42199696856777,-24.30007840000569,19.18815576816281,1.2651765783829243,1.1580876884421707,0.5220874050458979
7.577,-120.44624152334139,20.148922693703568,-51.63736354958846,-85.78288911329832,144.62057619696105,19.02685808081321,-129.67938186834175,-0.5373928864192609,-9.401924709929105,-0.0010980011448526608,22.78079509580578,-45.24667351957298,-24.1923774678577,40.53296338849004,1.2657345058946068,1.159947257091191,0.5068770413459698
7.801,-120.90101715609902,19.09590028824094,-51.637219355835995,-80.92793449923172,130.68641824926996,15.37511928102126,-116.01037414142365,-2.0302483605251362,-4.700992881529582,0.0006437221092043487,21.673904527083014,-62.20606226647803,-16.30240535621405,61.02235592374144,1.3096161314980506,1.1732828673442404,0.521998939917997
8.026,-121.4007955271243,18.780438170359737,-51.63756268084185,-77.65635012467452,118.77829304613924,13.888837286918022,-103.97763238616719,-2.2212372045568305,-1.402053857249796,-0.0015258889149233987,14.540374998032055,-52.9250009028033,-6.605697751569953,53.478852245584385,1.3135755054929972,1.2058627380878735,0.5529819683764279
8.245,-121.56362321115185,18.734872375832467,-51.637878537097244,-76.72440392752723,115.08688123317054,13.627633901212374,-100.19786166544127,-0.743505406518484,-0.20806298870899825,-0.0014422660063500327,4.255462087430529,-16.85576170305345,-1.192709523770089,17.259227035278222,1.3187456427306432,1.214000231032252,0.5613338969396586
8.47,-121.56663758620327,18.735184800837796,-51.637827037096365,-76.72304093375398,115.06052503272096,13.61448806973813,-100.1730840587686,-0.01339722245076136,0.001388555579243041,0.0002288888927953127,0.006057750103359934,-0.11713866866481644,-0.05842591766330569,0.11012269632298367,1.3009691640736682,1.188249170716183,0.5276761978292349
8.69,-123.01963100473867,19.803035312803363,-51.65209553108976,-75.88872886327215,115.31339735703449,15.016350431151324,-99.44636247762206,-6.604515538797305,4.853865963479874,-0.06485679087908479,3.7923275930992424,1.1494196559705918,6.372101642787278,3.3032799143024483,1.2914317690283605,1.1777215456604697,0.509141420542996
8.915,-128.89792776751162,24.26574710142902,-51.73950207008075,-72.06811302934948,116.72292679107848,20.293554271170713,-96.8291306829769,-26.12576339010203,19.834274616114065,-0.38847350662662355,16.98051481743413,6.26457526241774,23.4542392889751,11.63214130953408,1.2924838361467,1.183303421829256,0.4878763108170584
9.135,-136.22496761124742,30.251970809792983,-51.84823925943561,-66.11625250282168,119.12672444208283,25.989759505837497,-93.6079392217793,-33.30472656243538,27.210107765290658,-0.4942599516129758,27.053911484217174,10.926352959110666,25.891841975758037,14.641779369079918,1.2944617114463,1.1827265954833845,0.464494372132878
9.36,-142.4269662357921,35.57789214439341,-51.94558156109609,-59.84445292708631,121.31515160941338,29.829920702593586,-90.58419267644973,-27.564438331309695,23.670761487113044,-0.43263245182436794,27.874664781046143,9.726342965913549,17.067383096693757,13.438873534798121,1.283611897243167,1.1720944993328086,0.4113204080098423
9.58,-144.37335565649394,37.27551676710176,-51.98180897421406,-57.629705270556784,121.99880335107521,30.810048819312772,-89.54290847743734,-8.847224639553831,7.716475557765221,-0.16467005962713718,10.067034802406903,3.1075079166446886,4.455127803269014,4.7331099955108735,1.2874383895883001,1.1746462382350338,0.4049610410755482
9.805,-144.38664568172067,37.2903208423543,-51.98399594300137,-57.61245330151251,121.9988143410754,30.82542968207514,-89.53439407729212,-0.05906677878543743,0.06579589001126539,-0.00971986127691734,0.0766754179745515,4.8844445296304586e-05,0.0683593900549638,0.03784177842318418,1.2992906023206323,1.189184595539151,0.41894112099751996
10.026,-143.87429139173082,37.36230532483222,-51.98290417423275,-59.33015543081335,124.60420012551849,31.246734770511832,-92.5521633662697,2.3183452035739536,0.32572164017159716,0.004940130174739296,-7.772407824890673,11.78907594770627,1.906357866229379,-13.655064656007124,1.3090089697213358,1.1954535631350938,0.45081964523044865
10.251,-142.40680632294823,38.14067981935985,-51.982289630472266,-64.63088031498395,132.86823163648768,33.21565989784807,-101.7771909923817,6.522155861255983,3.4594421979005943,0.0027313056021524913,-23.558777262980506,36.7290289376409,8.750778343716627,-41.000122782720105,1.3117321962837696,1.1953829982251023,0.45527803909604486
10.476,-141.19030392094692,39.82390204807253,-51.98187764296523,-70.13086629630361,141.60761960556556,36.48913254743749,-110.81886709661609,5.406677342228013,7.480987683167418,0.0018310555868260342,-24.444382139198307,38.84172430701256,14.54876733150845,-40.18522712993034,1.2991871020920294,1.1803474196463588,0.44627661869499596
10.695,-140.56526424153492,41.60395502218696,-51.97899373041604,-73.51560641654105,147.09651007919592,39.30017690788875,-116.00389221006307,2.854062463068491,8.128095772212012,0.013168550452909045,-15.455434338983778,25.063426820230035,12.835818997494352,-23.67591376003195,1.3055923753079461,1.1924580944989391,0.446521874629653
10.92,-140.50450984049854,41.80491213811492,-51.97897313041569,-73.87335559764358,147.708009109627,39.65103217012369,-116.55425575695124,0.2700195601616749,0.893142737457615,9.155555713075768e-05,-1.589996360455709,2.7177734685825667,1.5593567210441985,-2.446060208391844,1.305604598746814,1.1917481728427506,0.4177869768868075
11.142,-140.5047879342533,41.80752481940949,-51.97899373041604,-73.87527134142627,147.71030524966613,39.65101843887345,-116.55554665072329,-0.0012526745709837942,0.011768834660201928,-9.279279438928148e-05,-0.008629476498599593,0.010342973149257917,-6.185247856636522e-05,-0.005814836811040776,1.3031489892427401,1.1875027766300057,0.44078971361221386
11.365,-140.5047879342533,41.81019243820499,-51.97898686166592,-73.87603008518921,147.7103437096668,39.65101843887345,-116.5555432194732,0.0,0.011962416123345896,3.080157004391389e-05,-0.0034024383988517214,0.00017246637070346751,0.0,1.538677171724003e-05,1.2979642794648714,1.184871091660641,0.41167564303618454
11.59,-140.5047776342531,41.810618163212254,-51.9789799991658,-73.87668239770034,147.7103437096668,39.65100813887327,-116.5555363507231,4.5777778723277226e-05,0.00189211114338327,3.0500000541956622e-05,-0.002899166716095659,0.0,-4.577777856537884e-05,3.052777818387166e-05,1.294181655525518,1.1812570973760803,0.4086197433262069
11.81,-140.504770765503,41.81075205696454,-51.9789799991658,-73.87699138520561,147.7103327196666,39.65101843887345,-116.5555432194732,3.1221591324414054e-05,0.0006086079649298347,0.0,-0.0014044886603544,-4.9954546325765826e-05,4.6818182623682694e-05,-3.1221591324414054e-05,1.280264095644672,1.1702986741348704,0.39783100911286
12.03,-140.5047776342531,41.81085848821636,-51.9789799991658,-73.87732784146135,147.7103437096668,39.65101843887345,-116.55554665072329,-3.1221591324414305e-05,0.0004837784173746125,0.0,-0.0015293466169907866,4.995454632576623e-05,0.0,-1.5596591331566163e-05,1.279596367963837,1.1761824277248827,0.40886786629906346
12.25,-140.5047776342531,41.81095805071805,-51.9789799991658,-73.87746860396376,147.7103437096668,39.65101843887345,-116.5555603819735,0.0,0.0004525568258564101,0.0,-0.0006398295564157357,0.0,0.0,-6.241477372916695e-05,1.2870359488686742,1.1714209993173874,0.414397140639365
12.47,-140.504770765503,41.811064481969865,-51.97897313041569,-73.8777707289689,147.7103437096668,39.65101843887345,-116.5555603819735,3.1221591324414054e-05,0.0004837784173423112,3.122159142130625e-05,-0.0013732954778850523,0.0,0.0,0.0,1.2016383981545464,1.0984902487684185,0.3337796617726925
12.69,-140.5047776342531,41.811167475721625,-51.97896626166557,-73.87795956022212,147.71034919966692,39.65101843887345,-116.5555363507231,-3.1221591324414305e-05,0.00046815341709108776,3.122159145360389e-05,-0.0008583238782994822,2.495454600131627e-05,0.0,0.00010923295638514792,1.1469122543942143,1.0400397068382645,0.2950689572117023
12.901,-140.5047776342531,41.811218975722504,-51.9789799991658,-73.87728321021059,147.71032722966655,39.65101843887345,-116.5555603819735,0.0,0.00024407583354950525,-6.510663617289192e-05,0.003205450291617117,-0.00010412322452798182,0.0,-0.00011389218201294969,1.1240178208354696,1.013559963574658,0.2783506589558665
13.116,-140.50473300300234,41.811380338225256,-51.97896626166557,-73.87713558520808,147.71032722966655,39.65101843887345,-116.5555603819735,0.00020758721276717228,0.0007505232686124278,6.389534991851267e-05,0.0006866279186608665,0.0,0.0,0.0,1.147782557592765,1.041007167172314,0.2918594516489129
13.325,-140.50478450300324,41.8114009382256,-51.9789799991658,-73.87718364770889,147.7103327196666,39.65101843887345,-116.55555351947339,-0.0002464114875270652,9.856459496322993e-05,-6.572966618411598e-05,-0.00022996411870557378,2.6267942887302115e-05,0.0,3.2834928779113945e-05,1.117923834775123,1.0089576839397936,0.29048844526483947
13.54,-140.504770765503,41.81143870072625,-51.97898686166592,-73.87718364770889,147.71032722966655,39.65100813887327,-116.5555603819735,6.389534995156118e-05,0.00017563953789053718,-3.191860521832667e-05,0.0,-2.5534884016028538e-05,-4.790697756841967e-05,-3.191860518527817e-05,1.1193514240046647,1.0102304130832347,0.2871402264196648
13.75,-140.504770765503,41.81147303197684,-51.9789799991658,-73.87719051645901,147.71032722966655,39.65101843887345,-116.55557068197368,0.0,0.000163482145662133,3.2678572009239055e-05,-3.270833390377521e-05,0.0,4.904761989147705e-05,-4.904761985764168e-05,1.1149409723965917,1.0039107989241982,0.2809442305957488
13.961,-140.5047604717528,41.81157259447853,-51.978952530415334,-73.87719737895911,147.71032722966655,39.65101843887345,-116.55557068197368,4.8785545941082795e-05,0.00047186019757540466,0.00013018365150288056,-3.2523697159355155e-05,0.0,0.0,0.0,1.115399465344611,1.0063170761883409,0.29362839721915845
14.175,-140.59430247953026,41.4801631388253,-51.978660705410356,-73.3389668572779,146.82165960450752,39.1399344426553,-115.75662085584509,-0.4184205970909017,-1.548642316136584,0.0013636682475645697,2.5150958957066036,-4.152652454014151,-2.388242972981992,3.733410402470047,1.1110138507701237,1.0009270712477758,0.2911907943693184
14.39,-141.1062241757627,40.01726485762095,-51.97867787416066,-70.54416852835377,142.29379270727043,36.804103715310326,-111.49841613320793,-2.3810311452671384,-6.804178052113242,-7.985465257724876e-05,12.999061994995966,-21.059846033660897,-10.864328964395249,19.80560336110308,1.1124172898899982,1.001129895017432,0.28730069736365876
14.6,-142.07804044859006,38.46573094365463,-51.979017761666455,-66.05770567057297,135.12630113500617,33.93518544137185,-104.1842028271909,-4.627696537273202,-7.388256733173004,-0.001618511932359001,21.364108846575302,-34.13091224887755,-13.66151559018328,34.82958717150979,1.1208649089924574,1.0109960072160356,0.2853233173966026
14.815,-143.4711755411044,37.52102343378966,-51.97873280541159,-60.71138752312462,126.738926111933,31.665588540156705,-94.98785295156809,-6.479698104717874,-4.393988417976604,0.001325377929609913,24.866596034643507,-39.01104661894503,-10.556264656814635,42.77372035173405,1.1154696640889799,1.0047919295990702,0.29580401707929943
15.031,-144.36952074392852,37.28827120481933,-51.979028061666625,-57.69790633422017,122.12641504325204,30.837363576028714,-89.6879451799114,-4.159005568630152,-1.0775566156033594,-0.0013669271066492333,13.951301800483495,-21.35421791055989,-3.8343748339258625,24.536610053966044,1.1179561144381414,1.0063256647056986,0.2772657157512505
15.241,-144.3924581380698,37.283529917238454,-51.97897313041569,-57.61239837026156,121.99292566097496,30.815188363150444,-89.53703079608708,-0.10922568638704937,-0.02257755990894029,0.00026157738541125394,0.4071807807552983,-0.6356637251289391,-0.10559625180128808,0.7186399229729307,1.1509458605836602,1.0440138441128886,0.2950039909596779
15.455,-144.19439867219126,36.93568216130481,-51.97915166166873,-58.22995018079586,122.08462854253924,30.95389762176657,-89.96286087835095,0.9255115227969305,-1.6254568034282333,-0.0008342581917830333,-2.885756123992058,0.4285181381508111,0.6481741056828234,-1.9898601974947234,1.1864010276183519,1.0811214419091553,0.3167338479989981
15.672,-142.7859033169149,34.07731763129637,-51.99997761827399,-62.649571531186474,122.38592859767886,31.778376929580674,-92.95547834814951,6.490762005881818,-13.17218677423243,-0.09597215025464283,-20.366918665394483,1.3884795167724406,3.799443814811535,-13.790863916122364,1.2712906628450453,1.170728309045729,0.42879584831776424
15.9,-140.27617960535366,28.20543756863289,-52.036071137639674,-70.92633139737278,122.08646875257064,33.01595591319148,-98.2223001067418,11.007560138426484,-25.753859923962636,-0.15830490949862175,-36.30157836046628,-1.3134203732816543,5.427977998293031,-23.100095432422332,1.2695236696163246,1.161472103060592,0.45881183093242256
16.12,-137.9511257844425,21.49935530423946,-52.09013073856184,-78.98063870976445,120.62863791770272,33.586318016670816,-103.03127007002398,10.568426458687084,-30.48219211087914,-0.24572545873711693,-36.6104877835984,-6.6265037948541625,2.592555015815142,-21.858954378555303,1.263877767423992,1.153772730477263,0.4976752943812439
16.341,-136.33062518804974,15.803074532071388,-52.12234471411134,-84.85263892867998,118.70136127482692,33.392766375869186,-106.30136098830573,7.3325818841301285,-25.77502611840756,-0.14576459524661986,-26.570136737174337,-8.720708791293191,-0.8757992796453833,-14.796791485437788,1.2509546473054722,1.1364693194081144,0.5286806557652695
16.562,-135.9004177369612,14.163186504097915,-52.13824398938256,-86.43789743697158,118.03929217353324,33.22175044170197,-107.1454543277044,1.9466400501743646,-7.420307818884492,-0.07194242204170402,-7.173115422133944,-2.995787788659192,-0.7738277564127385,-3.8194268751070948,1.277882916278497,1.1648689668252588,0.559478505940599
16.785,-135.89715960565562,14.163735822857285,-52.137313589366684,-86.44708132462823,118.04547198363866,33.22493647925631,-107.15423309035414,0.014610454285137828,0.0024633128222886448,0.004172197380605248,-0.0411833527203904,0.027712152939113284,0.014287163920789287,-0.03936664865354369,1.2826444391005603,1.1672667556958398,0.5644181848955511
17.005,-135.8289516732421,14.538098391743224,-52.13742002061851,-88.28276632469164,121.10484032582588,34.16694547032526,-110.45843655921779,0.31003605642506765,1.70164804039064,-0.0004837784173746125,-8.344022727560983,13.906219737214675,4.281859050313443,-15.019106676653022,1.2977672807353917,1.1842353901495606,0.5766325445975932
17.225,-135.8675720489009,16.086724361909933,-52.136884433109365,-92.97400747346558,128.70159521541254,37.45434672640227,-118.31828586204237,-0.17554716208549273,7.039208955303146,0.0024344886779139128,-21.32382340351768,34.53070404357536,14.942732982168069,-35.72658774011136,1.3001013988362355,1.1881748374573897,0.5805516192389625
17.445,-136.28658031229844,18.914907397653533,-52.13683637060855,-97.8478345378541,136.2477360841358,42.44023433645234,-125.39367698898552,-1.9045830154433252,12.855377435198244,0.00021846591280259324,-22.153759383584305,34.30064031237861,22.66312550022771,-32.16086875883265,1.302421560399502,1.1952340055396453,0.5786746488705805
17.665,-136.8773186161253,22.446606826647834,-52.13657544560409,-101.66429960295599,142.0265997127126,47.73228688297503,-130.0012057550815,-2.6851741083039578,16.053179222701452,0.0011860227475518183,-17.347568477735972,26.2675619480765,24.05478430237599,-20.943312573163595,1.2839472800435947,1.1716906618633234,0.5580926183852345
17.885,-137.2121716093373,24.602210275918466,-52.136225251848124,-103.36830315702315,144.70536867840747,50.62198648851799,-131.77675777286913,-1.52205906005451,9.798197496684585,0.001591789799833374,-7.745470700305173,12.17622257134019,13.134998207013302,-8.070690989943758,1.2818388760909831,1.16845110328177,0.5564027817024052
18.101,-137.2140701781197,24.58707660691031,-52.136355714350344,-103.38240685101373,144.71926088864444,50.65464335157506,-131.78934398558383,-0.00878967028886237,-0.07006328244517591,-0.0006039930658335309,-0.06529487958600735,0.06431578813414301,0.15118918081977253,-0.05826950330877155,1.2978194610459337,1.1872408236950183,0.5546963681593382
18.316,-137.21406674686966,24.602972450931468,-52.13634198310012,-103.38242058851397,144.72004091865773,50.65463648282494,-131.78992419809373,1.5959302493493586e-05,0.07393415823794972,6.386628012801025e-05,-6.389534995156118e-05,0.003628046573434998,-3.194767497578059e-05,-0.002698662836755197,1.25453116150373,1.1401623871131712,0.5306420763467762
18.536,-137.21405988436953,24.6029278196807,-52.136328251849875,-103.38240685101373,144.72040895866402,50.65462618282477,-131.7902022918485,3.119318240475264e-05,-0.00020286932166480818,6.241477382605864e-05,6.244318290720678e-05,0.0016729091195150413,-4.6818182591384915e-05,-0.0012640625216290848,1.2458115633927267,1.131278500987803,0.5224435544989171
18.755,-137.2140701781197,24.602903788430293,-52.136355714350344,-103.38240685101373,144.72062868866777,50.65463648282494,-131.79038081685155,-4.700342541162962e-05,-0.00010973173702413421,-0.0001253995455217148,0.0,0.0010033333504539778,4.7031964247054365e-05,-0.0008151826623974205,1.2533949231038053,1.1390262875612627,0.5259865482275816
18.976,-137.21407361561975,24.602914088430467,-52.136362583100464,-103.38239655726356,144.7207824986704,50.65463648282494,-131.79052501685402,-1.5554298892624396e-05,4.6606335627409525e-05,-3.10803172841304e-05,4.657805504591299e-05,0.0006959728625125488,0.0,-0.0006524886989444896,1.2604074772601463,1.1446218856444583,0.5314219900970921
19.196,-137.2140701781197,24.6029278196807,-52.13634198310012,-103.38239998851361,144.72090883867256,50.65462618282477,-131.79063487935585,1.562500025122707e-05,6.241477379376123e-05,9.363636521506724e-05,-1.5596591137781528e-05,0.0005742727371294945,-4.6818182591384915e-05,-0.0004993750083186018,1.2592008435802005,1.1460167289802534,0.5327390410507964
19.416,-137.2140701781197,24.602914088430467,-52.13635915185041,-103.38238625726339,144.7210241986745,50.65463648282494,-131.79074817310777,0.0,-6.241477379376225e-05,-7.803977404498957e-05,6.241477372916745e-05,0.0005243636452560608,4.6818182591385674e-05,-0.000514971599650176,1.258786518687553,1.1453493862762858,0.5302318532086506
19.632,-137.2140701781197,24.602903788430293,-52.136362583100464,-103.38234848851275,144.72113405867637,50.65463648282494,-131.79080997310885,0.0,-4.768518598915489e-05,-1.5885416932487888e-05,0.00017485532705702718,0.0005086111197061646,0.0,-0.00028611111609940686,1.273931536463121,1.1628496821000316,0.544027405775366
19.85,-137.21405988436953,24.60296215093129,-52.13629048309924,-103.38231415726216,144.72120546867762,50.65462618282477,-131.7908717731099,4.721903745480173e-05,0.00026771789448317985,0.0003307339505791776,0.000157482800867193,0.0003275688130937385,-4.724770720231558e-05,-0.0002834862433442683,1.2666870185609065,1.1577837557379669,0.5330912526419355
20.066,-137.21408734686997,24.60283511967912,-52.13640721435122,-103.38228668851168,144.7212988586792,50.65463648282494,-131.7909438668611,-0.00012714120574460117,-0.0005881076489339383,-0.0005404224628954394,0.00012717014108432214,0.00043236111843022985,4.768518597270793e-05,-0.0003337673667323985,1.26130163469679,1.149301309101022,0.5318849623931768
20.284,-137.21408047811985,24.602917519680528,-52.136335120599995,-103.38231415726216,144.72135378868015,50.65462618282477,-131.79100223561213,3.150802807244414e-05,0.0003779816578303837,0.0003307052808642574,-0.0001260034425422627,0.0002519724813875088,-4.724770720231558e-05,-0.00026774656427958423,1.2646423842706873,1.152842061711535,0.5340683407584368
20.505,-137.21406674686966,24.6029278196807,-52.13630422059946,-103.38225235726111,144.7214087186811,50.654615882824594,-131.79105029811294,6.213235380993237e-05,4.6606335627409525e-05,0.00013981900693045546,0.0002796380137966084,0.00024855204046369633,-4.6606335643485154e-05,-0.00021747737922834758,1.2952333279485708,1.1835044477337338,0.5631611643908625
20.716,-137.21408734686997,24.602869450929706,-52.136379751850754,-103.38217339475975,144.72146913868212,50.654615882824594,-131.7910880606136,-9.763033323122122e-05,-0.0002766291516359489,-0.00035796801559612694,0.0003742298642768294,0.00028635071580257893,0.0,-0.00017896919741028683,1.3654493267743109,1.2556490438307055,0.6339634013778589
20.926,-137.21408734686997,24.60287975092988,-52.13635915185041,-103.38210816350865,144.72150759868276,50.65462618282477,-131.7911189606141,0.0,4.9047619874560196e-05,9.809523974912039e-05,0.0003106250052350633,0.00018314286018310556,4.904761989147788e-05,-0.00014714285964059827,1.4139073769280717,1.3058471665952962,0.6733334920661842
21.14,-137.21408047811985,24.602903788430293,-52.136335120599995,-103.38210816350865,144.72154055868333,50.654615882824594,-131.79114642936457,3.209696317660164e-05,0.0001123247682861818,0.00011229556267213831,0.0,0.00015401869423865594,-4.813084194957998e-05,-0.00012835864700935575,1.487428338736332,1.3833672168653637,0.7533856202619532
21.35,-137.08837971972565,23.78517076823127,-52.13620122059771,-102.76632102800446,143.73873658191852,49.558159720371066,-131.16955027501132,0.5985750399723914,-3.893966762852468,0.0006376190584876956,2.9323196928770927,-4.680018936975284,-5.221219821207254,2.959981687396444,1.535277675409921,1.4238254383791178,0.7992542322932124
21.561,-136.5933700987817,20.715724534622165,-52.135693101839045,-99.98007143672615,139.48720330939517,45.235434352883324,-128.08369320987225,2.346017160871868,-14.547138547910558,0.002408145775672308,13.204974366247988,-20.149446789210312,-20.486850082880437,14.624915000659184,1.5718805191885292,1.4624888543641466,0.8403587517716432
21.771,-136.0591804834194,17.500098336019494,-52.13582700184133,-95.74931193330717,133.04476544949904,40.07593528362175,-122.5011243708939,2.543760073153771,-15.312505707631702,-0.0006376190584876956,20.146473825804584,-30.678275523314785,-24.56904318695976,26.583661137992017,1.6068967607690363,1.5009014198342592,0.8800198340972646
21.979,-135.8063988041074,15.316246292516995,-52.13618405809741,-90.9781246456695,125.4965591507405,35.89519790605606,-115.08152128182911,1.215296535153826,-10.499288670685173,-0.001716616615794659,22.938400421335142,-36.289453359416356,-20.09969893060444,35.67116869742716,1.657374854102433,1.5612576199198092,0.9393157745924291
22.19,-135.86586916762187,14.27881074357025,-52.136008964344434,-87.06929889149211,119.10411458169716,33.53449687828684,-108.315721453917,-0.2818500640495896,-4.916756156145659,0.0008298282131715276,18.52524054112487,-30.29594582484963,-11.188156529711852,32.065402028019136,1.642262071305836,1.5461752793091381,0.9239132465900194
22.4,-135.90543711829685,14.161105972812424,-52.13629735184935,-86.43966211825168,118.035232723464,33.22874392932127,-107.14085723387598,-0.188418812737996,-0.5604989083706127,-0.0013732738329354608,2.9982703487640143,-5.089913610634136,-1.4559664236455867,5.5945915240049775,1.8378056451120277,1.7424619640303198,1.1260029353447154
22.605,-135.8592705050093,14.081602715206245,-52.07235348825858,-86.51663165081463,118.00797564299906,33.215251347841104,-107.19214279100082,0.22520299164653138,-0.38782076881062544,0.3119212858086426,-0.3754611344534385,-0.1329613681217013,-0.06581747063494939,-0.2501734493894723,2.0354892154550304,1.9387843152626012,1.3250767520532316
22.81,-134.76100159877487,11.404715163293467,-50.51107263662601,-88.34619176952356,116.62749954945068,32.93850573687033,-108.22783768991788,5.357409298704619,-13.057988058111219,7.616004154305269,-8.924683505897274,-6.734029724626306,-1.3499785901013326,-5.052170238619835,2.2077170262125247,2.1081318747777815,1.5120895580927223
23.025,-132.02664180838173,4.641273960421598,-46.24732325139429,-92.86678777788661,112.78990365398833,31.805317467540224,-110.03853565830505,12.717952513456485,-31.45786605986918,19.83139248944987,-21.0260279458747,-17.849283234708583,-5.270643113163301,-8.421851015754305,2.330779522879511,2.2234361708829185,1.676876544566481
23.225,-127.4554571929057,-6.38736201520665,-37.84076678924389,-99.91968439819605,105.37402218748703,29.017756382489555,-109.71873050909977,22.855923077379817,-55.14317987814046,42.03278231075143,-35.264483101546695,-37.079407332505994,-13.937805425253146,1.5990257460263764,2.534676233861026,2.422321429788855,1.9406680168590857
23.43,-120.50769286813963,-17.743593140173065,-22.88985710920887,-106.86406699165445,96.02317912797885,25.372708945311754,-102.58653663118766,33.89153329154208,-55.396249390080534,72.93126673187874,-33.87503704126077,-45.61386858296711,-17.78071920574552,34.79118964835207,2.631646523592031,2.528655351111142,2.182051036398775
23.631,-113.12665521723268,-17.49780837348043,-4.6667622421063815,-105.64400777084249,96.6203629781657,24.48741001146018,-97.70999731675288,36.721580352770786,1.2228097845404615,90.6621635179226,6.069946372198799,2.9710639312778624,-4.404472307719256,24.261389624053567,2.7397732826696797,2.633137123064603,2.470115308620353
23.83,-110.83959349071962,-13.284881057865638,2.8788986678587167,-101.71926557264361,98.74396530439046,24.909470412409757,-97.90029082624892,11.49277249504061,21.17048902319012,37.917894019925484,19.72232260401469,10.671368473491338,2.1209065374350753,-0.9562487914374167,2.8179511210635413,2.7113680392456865,2.607959926312249
24.03,-110.8410629094947,-13.42359718523188,2.856620454978691,-101.7537660794821,98.72596420408338,24.909666106163094,-97.8850713259893,-0.007347093875367146,-0.6935806368312026,-0.11139106440012655,-0.17250253419248662,-0.09000550153537162,0.0009784687666858222,0.07609750129809248,3.138859493943355,3.031025857070231,2.9164451733745533
24.23,-110.8410697782448,-13.426014172773112,2.8849686179622585,-101.7488702981486,98.72603562408462,24.909710737413853,-97.8851537259907,-3.4343750527909955e-05,-0.012084937706156084,0.14174081491783724,0.024478906667511156,0.0003571000061697317,0.0002231562537957651,-0.0004120000070173561,3.1906823864992746,3.0818860070498966,2.9703005341988638


==> CSV/Force_Levels.csv <==
Velocity,Force_mu_engine,Force_std_engine,Force_mu_top,Force_std_top,Pressure_mu_engine,Pressure_std_engine,Pressure_mu_top,Pressure_std_top
50,98.8,4.48, 39.75, 11.2, 4.12, 0.19, 45.60, 12.85
100, 133.2,2.30,74.5,2.35, 5.55, 0.10, 85.52, 2.70
150, 169.4, 9.06, 110.8, 11.89, 7.06, 0.38, 127.09, 13.65
200, 200, 7.67, 141.44, 5.61, 8.33, 0.32, 162.24, 6.44
250, 220.2, 9.6, 192.6, 6.02, 9.18, 0.40, 220.92, 6.91


==> CSV/Human_Body_Pose_Standing_Still.csv <==
Distance,x_Head,Error_x_Head,y_Head,Error_y_Head,z_Head,Error_z_Head,x_Body,Error_x_Body,y_Body,Error_y_Body,z_Body,Error_z_Body,x_Upper_Arm_Left,Error_x_Upper_Arm_Left,y_Upper_Arm_Left,Error_y_Upper_Arm_Left,z_Upper_Arm_Left,Error_z_Upper_Arm_Left,x_Upper_Arm_Right,Error_x_Upper_Arm_Right,y_Upper_Arm_Right,Error_y_Upper_Arm_Right,z_Upper_Arm_Right,Error_z_Upper_Arm_Right,x_Lower_Arm_Left,Error_x_Lower_Arm_Left,y_Lower_Arm_Left,Error_y_Lower_Arm_Left,z_Lower_Arm_Left,Error_z_Lower_Arm_Left,x_Lower_Arm_Right,Error_x_Lower_Arm_Right,y_Lower_Arm_Right,Error_y_Lower_Arm_Right,z_Lower_Arm_Right,Error_z_Lower_Arm_Right,x_Upper_Leg_Left,Error_x_Upper_Leg_Left,y_Upper_Leg_Left,Error_y_Upper_Leg_Left,z_Upper_Leg_Left,Error_z_Upper_Leg_Left,x_Upper_Leg_Right,Error_x_Upper_Leg_Right,y_Upper_Leg_Right,Error_y_Upper_Leg_Right,z_Upper_Leg_Right,Error_z_Upper_Leg_Right,x_Lower_Leg_Left,Error_x_Lower_Leg_Left,y_Lower_Leg_Left,Error_y_Lower_Leg_Left,z_Lower_Leg_Left,Error_z_Lower_Leg_Left,x_Lower_Leg_Right,Error_x_Lower_Leg_Right,y_Lower_Leg_Right,Error_y_Lower_Leg_Right,z_Lower_Leg_Right,Error_z_Lower_Leg_Right
2.5,-7,21,10,9,-55,12,26,44,37,16,2,20,31,26,28,21,9,20,67,17,9,5,5,18,63,28,5,14,14,17,83,23,41,7,48,17,3,36,80,20,-7,14,-20,34,0,9,-9,3,60,25,10,9,4,25,55,45,32,17,25,8
3,83,14,36,19,-39,5,34,31,44,12,9,21,33,29,29,14,18,5,61,25,4,20,18,14,73,17,4,15,27,25,65,24,36,17,61,17,32,28,67,17,-7,2,-5,27,-15,23,-5,3,42,26,17,18,10,6,51,35,51,17,24,23
4,-79,26,20,31,-83,34,-121,57,65,34,-29,8,-136,42,74,35,-31,6,-46,54,35,22,-20,8,-79,26,32,31,19,11,-34,41,39,20,27,8,-150,65,100,19,-1,3,-146,30,4,36,2,3,20,76,12,27,21,10,14,79,59,15,22,10
5,-96,26,48,31,-94,4,-90,40,72,26,10,34,-94,64,48,25,-4,41,522,767,190,194,89,88,-119,41,54,42,36,19,-69,79,62,60,40,6,-151,90,110,31,13,2,-157,54,22,31,13,2,-50,107,76,27,30,11,32,96,86,41,23,9
6,673,129,82,6,38,32,475,110,99,6,78,9,163,97,96,55,46,9,855,149,53,9,114,13,95,41,92,10,43,2,229,70,76,15,52,2,6,73,119,3,24,1,97,38,81,3,27,1,215,46,99,2,41,3,306,105,101,4,36,6


==> CSV/Human_Body_Segmentation_Head_Standing_Still.csv <==
Distance,x_Head,Error_x_Head,y_Head,Error_y_Head,z_Head,Error_z_Head
2.5,61,76,6,10,-20,29
3.0,79,13,-6,8,-21,5
4.0,-70,15,5,20,-52,9
5.0,-75,23,11,31,-62,8
6.0,446,79,22,3,-5,10


==> CSV/Human_Body_Segmentation_Standing_Still.csv <==
Distance,x_Head,Error_x_Head,y_Head,Error_y_Head,z_Head,Error_z_Head,x_Body,Error_x_Body,y_Body,Error_y_Body,z_Body,Error_z_Body,x_Upper_Arm_Left,Error_x_Upper_Arm_Left,y_Upper_Arm_Left,Error_y_Upper_Arm_Left,z_Upper_Arm_Left,Error_z_Upper_Arm_Left,x_Upper_Arm_Right,Error_x_Upper_Arm_Right,y_Upper_Arm_Right,Error_y_Upper_Arm_Right,z_Upper_Arm_Right,Error_z_Upper_Arm_Right,x_Lower_Arm_Left,Error_x_Lower_Arm_Left,y_Lower_Arm_Left,Error_y_Lower_Arm_Left,z_Lower_Arm_Left,Error_z_Lower_Arm_Left,x_Lower_Arm_Right,Error_x_Lower_Arm_Right,y_Lower_Arm_Right,Error_y_Lower_Arm_Right,z_Lower_Arm_Right,Error_z_Lower_Arm_Right,x_Upper_Leg_Left,Error_x_Upper_Leg_Left,y_Upper_Leg_Left,Error_y_Upper_Leg_Left,z_Upper_Leg_Left,Error_z_Upper_Leg_Left,x_Upper_Leg_Right,Error_x_Upper_Leg_Right,y_Upper_Leg_Right,Error_y_Upper_Leg_Right,z_Upper_Leg_Right,Error_z_Upper_Leg_Right,x_Lower_Leg_Left,Error_x_Lower_Leg_Left,y_Lower_Leg_Left,Error_y_Lower_Leg_Left,z_Lower_Leg_Left,Error_z_Lower_Leg_Left,x_Lower_Leg_Right,Error_x_Lower_Leg_Right,y_Lower_Leg_Right,Error_y_Lower_Leg_Right,z_Lower_Leg_Right,Error_z_Lower_Leg_Right
2.5,61,76,6,10,-20,29,78,18,-7,8,32,5,38,11,7,2,-25,4,59,9,9,3,-38,9,40,19,-8,3,-52,12,43,15,-3,4,-26,15,64,22,6,3,20,7,-49,31,-2,10,19,7,21,12,-4,2,-63,4,16,12,13,4,-63,5
3.0,79,13,-6,8,-21,5,94,14,-9,11,27,9,33,11,9,3,-26,8,29,20,11,10,-45,3,52,15,-2,2,-65,8,35,15,3,6,-43,5,72,16,7,7,15,4,-26,19,3,9,14,6,11,21,0,6,-41,5,12,20,15,5,-44,8
4.0,-70,15,5,20,-52,9,-65,22,2,25,7,4,-113,25,23,21,-50,3,-92,35,11,20,-54,4,-92,25,24,19,-68,5,-80,22,-3,15,-41,9,-54,32,18,17,14,3,-133,41,17,16,10,3,-12,66,2,11,-21,13,-7,57,23,11,-25,13
5.0,-75,23,11,31,-62,8,-69,30,14,41,2,6,-116,42,25,29,-60,11,-96,36,32,33,-67,7,-135,44,28,36,-68,6,-112,38,2,29,-43,11,-78,53,20,37,6,9,-161,55,24,36,2,9,-97,90,1,28,-15,15,-89,74,22,30,-21,14
6.0,446,79,22,3,-5,10,162,32,22,3,4,4,17,70,27,3,-49,5,152,52,49,3,-64,6,93,55,25,4,-84,12,151,34,15,7,28,12,101,43,46,2,-4,3,51,37,39,2,-8,3,206,53,19,2,-30,7,302,39,48,1,-45,6


==> CSV/Results_Body_Seg.csv <==
timestep,q1,q2,q3,q4,q5,q6,q7,q1d,q2d,q3d,q4d,q5d,q6d,q7d,sep1,sep2,sep3
0.0,-110.83804167194315,-13.405579603674534,2.8868740554947623,-101.75794431705339,98.73671982426686,24.90763363112842,-97.89044432608095,-0.00027465625464628834,0.001905437532503385,-0.01268578146639721,-0.04650306329324395,-0.0003021000051717238,0.00034331250583719003,-0.0016307812778393331,3.470991891193467,3.3599143573230656,3.251435642222251
0.19700000000000006,-110.83804853444327,-13.40540107867149,2.8864929679882616,-101.75265371071313,98.73647263426264,24.907595868627777,-97.89045119483107,-3.4835026035764745e-05,0.0009062182895620143,-0.0019344543477191715,0.02685586974747783,-0.0012547715950085823,-0.0001916878205223997,-3.486675187712091e-05,3.43670337863964,3.317521402605974,3.2077031565095857
0.395,-110.83823392819643,-13.404995953664578,2.8825859554216153,-101.74666959811105,98.73630783425982,24.907389874874266,-97.89046492608131,-0.0009363320866485066,0.002046085893495676,-0.019732386700233705,0.030222790919588592,-0.0008323232465714785,-0.001040372492478913,-6.934974865973549e-05,3.420404714004717,3.3124864107060015,3.207045747485438
0.5900000000000001,-111.30624808617988,-14.683286156719857,-3.220463617435187,-102.92510780571305,97.49919233315691,22.976123823180416,-98.08350157937416,-2.400072605043317,-6.555334374642457,-31.297690117214362,-6.043272859497431,-6.344182056937978,-9.90392847022487,-0.9899315553479496,3.3657551897490317,3.2529731365806223,3.0989161315194034
0.7849999999999999,-112.16236458203366,-12.705891254239138,-19.296016260404553,-101.34188176620613,98.84989548619741,17.84172164809696,-102.90692886165294,-4.390341004378378,10.140486679388315,-82.43873150240708,8.119107894907318,6.926682836105127,-26.33026756453056,-24.735524524506616,3.4054747097133746,3.2971832350012473,2.9918724161190315
0.9850000000000001,-114.74961743866743,-0.20741500978811864,-37.381661862662405,-91.57019847451917,112.08314766193237,14.806525290072091,-112.19488755133845,-12.936264283168828,62.49238122225504,-90.42822801128918,48.85841645843473,66.16626087867475,-15.175981790124332,-46.43979344842751,3.397571205220388,3.282267195875326,2.82485803505457
1.179,-120.09267401731016,15.360195043266682,-49.36949012965271,-79.58009054499,116.16060806148636,13.959043356865608,-104.4894648261481,-27.541528755890372,80.24541264461239,-61.79292921129025,61.80468004911947,21.01783711110302,-4.3684635732292945,39.71867384118743,3.362850208737689,3.254452920968015,2.6832120005847107
1.3760000000000001,-121.5251573292457,18.65608323698847,-51.61345798668068,-76.74658944665568,115.0508241025555,13.615816732260793,-100.17967585888104,-7.271488893073814,16.730396922445614,-11.390699781867855,14.383254306265599,-5.633421111324171,-1.742267129973682,21.877101356685543,3.2401980010293085,3.132081930424488,2.5381996254598174
1.575,-121.49059845990618,18.734402019574446,-51.604335905275065,-77.13597925329795,116.82458878281263,13.74792045951424,-102.06350157226564,0.17366265999758815,0.3935617215375766,0.045839605053338346,-1.9567326966948293,8.913390353050914,0.6638378253942093,-9.466460871279383,3.1145403933234603,3.00268370079624,2.4106156434607744
1.7750000000000001,-120.63814865161494,19.481077526061352,-51.63464786829213,-83.22939861974046,137.99481497393776,16.89504003819831,-123.2223390644465,4.262249041456197,3.7333775324345244,-0.15155981508531355,-30.46709683221256,105.85113095562559,15.735597893420334,-105.79418746090423,2.865708045084408,2.758727796561322,2.1638399648966624
1.9720000000000002,-120.4276540292743,24.26078952009445,-51.62935726195189,-93.9963814534054,159.32426602777898,28.415049847208493,-142.12819646819565,1.0685006210185133,24.262497431640075,0.026855869747405694,-54.65473519626872,108.27132514640205,58.477207152335936,-95.9688193083713,2.7771066423946693,2.6709053447487197,2.075868346620329
2.175,-120.61123557615588,26.302502511172317,-51.640944405899546,-96.22737171021201,162.5371353425846,32.14288613579853,-144.0184629191901,-0.9043425954757829,10.057699463437785,-0.05707952683575279,-10.99009978722467,15.826942437466169,18.36372555955683,-9.311657394061386,2.6430134903179106,2.53878091621674,1.9458718051187522
2.38,-120.60803924485134,26.37632033743152,-51.620025749292715,-96.30534031154201,162.53634432257113,32.14332216080596,-144.04183290083876,0.015591860022130094,0.3600869573619585,0.10204222735039567,-0.38033464063414324,-0.003858634212098499,0.0021269512557626326,-0.11399991048118105,2.454568474283356,2.3462764351803362,1.7610497225728816
2.585,-120.60765128859474,26.361128305922367,-51.63079578697643,-96.32134258681498,162.53621798256896,32.14335305455649,-144.04243028209896,0.0018924695444034482,-0.07410747077634942,-0.052536769188843924,-0.07805987938032884,-0.0006162926935048312,0.00015070122211599088,-0.0029140549278364705,2.391863411512253,2.2788257190914076,1.690818206152845
2.787,-120.60747962609179,26.36988989982183,-51.63906643086751,-96.32248584933447,162.53615206256785,32.14337365455684,-144.0426912071034,0.0008498143710405861,0.043374227225054275,-0.040943781639012154,-0.005659715443026598,-0.00032633663913724615,0.00010198019973918328,-0.0012917079427023346,2.255522224067717,2.146800572373282,1.5609535514850443
2.9910000000000005,-120.6074040948405,26.369900199822002,-51.63753178084132,-96.32239315558289,162.5359982525652,32.14340112330731,-144.04287660085657,0.00037025123178273465,5.049019692969351e-05,0.007522794246014797,0.0004543811352099425,-0.0007539706011945813,0.00013465073758386155,-0.000908792907768752,2.126711309167265,2.019508250154622,1.4273681859069811
3.199,-120.60743499484104,26.369876168571594,-51.6375832808422,-96.32232792433177,162.53605868256622,32.14341485455754,-144.04302423210908,-0.0001485576948977702,-0.00011553485773214045,-0.0002475961580718551,0.0003136117841998727,0.0002905288510281542,6.601562612801765e-05,-0.0007097656370328552,1.9174496886012724,1.8122069796338465,1.2180190285218684
3.41,-120.60742812609092,26.369910499822176,-51.63753178084132,-96.3223004555813,162.5360202325656,32.143428585807776,-144.04315469461133,3.2553318103283465e-05,0.00016270734872958574,0.00024407583354950525,0.00013018365153655558,-0.00018222749113989948,6.507701532998865e-05,-0.0006183056978936879,1.6615090499895147,1.541148602865209,0.9285032064745491
3.62,-120.60743156359098,26.36992423107241,-51.63753178084132,-96.32231075558148,162.53593783256417,32.14343888580795,-144.043254257113,-1.6369047882238066e-05,6.538690587917916e-05,0.0,-4.904761992531263e-05,-0.0003923809591318181,4.904761989147726e-05,-0.0004741071508295223,1.4869983260101447,1.3623390209175983,0.7521151138650729
3.8310000000000004,-120.60743156359098,26.369917368572292,-51.63755581209174,-96.32233135558184,162.53595980256455,32.14345262330819,-144.0433572571148,0.0,-3.252369724354268e-05,-0.00011389218208029972,-9.763033343327211e-05,0.00010412322452798182,6.510663620656693e-05,-0.0004881516672337106,1.6045440993134097,1.48756714604442,0.8752468837814478
4.045,-120.60743499484104,26.369838399820946,-51.63762791209297,-96.32227985558094,162.53592135256392,32.14345948580831,-144.04343621961613,-1.6033878806181475e-05,-0.0003690128567572603,-0.0003369158935806582,0.00024065420978110585,-0.0001796729001426118,3.206775754595709e-05,-0.0003689836510934124,1.4353434296926733,1.309712113016243,0.6915361341446855
4.255,-120.6074212635908,26.369886468571767,-51.637552380841676,-96.32229015558114,162.53589938256354,32.14345262330819,-144.04350488211728,6.53869059468499e-05,0.000228898813435849,0.00035967262519420734,-4.9047619992983365e-05,-0.00010461904940668668,-3.267857197540382e-05,-0.0003269642911889259,1.3257052649198926,1.1939042078674735,0.5515609076394439
4.466,-120.60741782609075,26.369883031071705,-51.63753178084132,-96.3223004555813,162.53586642256298,32.143462917058365,-144.04355638211817,1.6291469388905847e-05,-1.629146948993088e-05,9.763033343327211e-05,-4.8815166615611024e-05,-0.00015620853349323537,4.8785545840057765e-05,-0.0002440758336168553,1.196349089290967,1.0874217443750283,0.4442533205409759
4.676,-120.60741096359064,26.369886468571767,-51.63753178084132,-96.3223004555813,162.5359158625638,32.143462917058365,-144.04360444461898,3.267857197540382e-05,1.6369047916073434e-05,0.0,0.0,0.00023542857534374935,0.0,-0.00022886905147364211,1.1693588087089963,1.0624423321786454,0.4089977612006092
4.8870000000000005,-120.60741782609075,26.369869299821477,-51.637569543341975,-96.32229358683118,162.53579501256175,32.1434766545586,-144.0436353446195,-3.252369722670518e-05,-8.136848478624451e-05,-0.00017896919741028835,3.2553318103283465e-05,-0.0005727488248729879,6.510663617289192e-05,-0.00014644550011623316,1.1724380122176545,1.0663812133993409,0.41189324503739067
5.101,-120.60742469484087,26.369876168571594,-51.637576412092095,-96.32231075558148,162.53585543256278,32.143462917058365,-144.04368341337033,-3.209696317660204e-05,3.209696316000057e-05,-3.209696317660204e-05,-8.022780515938555e-05,0.00028233645343151814,-6.419392632000115e-05,-0.0002246203309749244,1.1894981987714832,1.0859064080394654,0.43345617772929035
5.317,-120.60738006359011,26.36471602473357,-51.637476849590385,-96.31451733044855,162.5330209625144,32.13412797314913,-144.04248865084995,0.00020662616092200381,-0.0238895548056594,0.00046093750791540144,0.036080671911717654,-0.013122546520297299,-0.04321733291313809,0.005531307964743186,1.1551676109977809,1.0484129625430032,0.38942582361203304
5.5360000000000005,-120.49287848663691,25.011045882892446,-51.63714382458471,-94.85274171801333,160.58386503926542,29.840783440278887,-142.975846632655,0.5228382509278636,-6.181142200187776,0.0015206621263627765,6.674774486005554,-8.900255357301269,-10.471892844156331,4.870511498607092,1.1809613957718945,1.0747383751637547,0.41757800743435325
5.760000000000001,-120.32694030255631,22.236149979307825,-51.6371197933343,-90.8402256245672,154.66533771830623,24.397565878677607,-138.67769974058652,0.740795464645544,-12.387928141002762,0.00010728236790999028,17.9130182743131,-26.42199696856777,-24.30007840000569,19.18815576816281,1.2651765783829243,1.1580876884421707,0.5220874050458979
5.982,-120.44624152334139,20.148922693703568,-51.63736354958846,-85.78288911329832,144.62057619696105,19.02685808081321,-129.67938186834175,-0.5373928864192609,-9.401924709929105,-0.0010980011448526608,22.78079509580578,-45.24667351957298,-24.1923774678577,40.53296338849004,1.2657345058946068,1.159947257091191,0.5068770413459698
6.206,-120.90101715609902,19.09590028824094,-51.637219355835995,-80.92793449923172,130.68641824926996,15.37511928102126,-116.01037414142365,-2.0302483605251362,-4.700992881529582,0.0006437221092043487,21.673904527083014,-62.20606226647803,-16.30240535621405,61.02235592374144,1.3096161314980506,1.1732828673442404,0.521998939917997
6.431,-121.4007955271243,18.780438170359737,-51.63756268084185,-77.65635012467452,118.77829304613924,13.888837286918022,-103.97763238616719,-2.2212372045568305,-1.402053857249796,-0.0015258889149233987,14.540374998032055,-52.9250009028033,-6.605697751569953,53.478852245584385,1.3135755054929972,1.2058627380878735,0.5529819683764279
6.6499999999999995,-121.56362321115185,18.734872375832467,-51.637878537097244,-76.72440392752723,115.08688123317054,13.627633901212374,-100.19786166544127,-0.743505406518484,-0.20806298870899825,-0.0014422660063500327,4.255462087430529,-16.85576170305345,-1.192709523770089,17.259227035278222,1.3187456427306432,1.214000231032252,0.5613338969396586
6.875000000000001,-121.56663758620327,18.735184800837796,-51.637827037096365,-76.72304093375398,115.06052503272096,13.61448806973813,-100.1730840587686,-0.01339722245076136,0.001388555579243041,0.0002288888927953127,0.006057750103359934,-0.11713866866481644,-0.05842591766330569,0.11012269632298367,1.3009691640736682,1.188249170716183,0.5276761978292349
7.095,-123.01963100473867,19.803035312803363,-51.65209553108976,-75.88872886327215,115.31339735703449,15.016350431151324,-99.44636247762206,-6.604515538797305,4.853865963479874,-0.06485679087908479,3.7923275930992424,1.1494196559705918,6.372101642787278,3.3032799143024483,1.2914317690283605,1.1777215456604697,0.509141420542996
7.319999999999999,-128.89792776751162,24.26574710142902,-51.73950207008075,-72.06811302934948,116.72292679107848,20.293554271170713,-96.8291306829769,-26.12576339010203,19.834274616114065,-0.38847350662662355,16.98051481743413,6.26457526241774,23.4542392889751,11.63214130953408,1.2924838361467,1.183303421829256,0.4878763108170584
7.54,-136.22496761124742,30.251970809792983,-51.84823925943561,-66.11625250282168,119.12672444208283,25.989759505837497,-93.6079392217793,-33.30472656243538,27.210107765290658,-0.4942599516129758,27.053911484217174,10.926352959110666,25.891841975758037,14.641779369079918,1.2944617114463,1.1827265954833845,0.464494372132878
7.765,-142.4269662357921,35.57789214439341,-51.94558156109609,-59.84445292708631,121.31515160941338,29.829920702593586,-90.58419267644973,-27.564438331309695,23.670761487113044,-0.43263245182436794,27.874664781046143,9.726342965913549,17.067383096693757,13.438873534798121,1.283611897243167,1.1720944993328086,0.4113204080098423
7.985,-144.37335565649394,37.27551676710176,-51.98180897421406,-57.629705270556784,121.99880335107521,30.810048819312772,-89.54290847743734,-8.847224639553831,7.716475557765221,-0.16467005962713718,10.067034802406903,3.1075079166446886,4.455127803269014,4.7331099955108735,1.2874383895883001,1.1746462382350338,0.4049610410755482
8.209999999999999,-144.38664568172067,37.2903208423543,-51.98399594300137,-57.61245330151251,121.9988143410754,30.82542968207514,-89.53439407729212,-0.05906677878543743,0.06579589001126539,-0.00971986127691734,0.0766754179745515,4.8844445296304586e-05,0.0683593900549638,0.03784177842318418,1.2992906023206323,1.189184595539151,0.41894112099751996
8.431,-143.87429139173082,37.36230532483222,-51.98290417423275,-59.33015543081335,124.60420012551849,31.246734770511832,-92.5521633662697,2.3183452035739536,0.32572164017159716,0.004940130174739296,-7.772407824890673,11.78907594770627,1.906357866229379,-13.655064656007124,1.3090089697213358,1.1954535631350938,0.45081964523044865
8.655999999999999,-142.40680632294823,38.14067981935985,-51.982289630472266,-64.63088031498395,132.86823163648768,33.21565989784807,-101.7771909923817,6.522155861255983,3.4594421979005943,0.0027313056021524913,-23.558777262980506,36.7290289376409,8.750778343716627,-41.000122782720105,1.3117321962837696,1.1953829982251023,0.45527803909604486
8.881,-141.19030392094692,39.82390204807253,-51.98187764296523,-70.13086629630361,141.60761960556556,36.48913254743749,-110.81886709661609,5.406677342228013,7.480987683167418,0.0018310555868260342,-24.444382139198307,38.84172430701256,14.54876733150845,-40.18522712993034,1.2991871020920294,1.1803474196463588,0.44627661869499596
9.1,-140.56526424153492,41.60395502218696,-51.97899373041604,-73.51560641654105,147.09651007919592,39.30017690788875,-116.00389221006307,2.854062463068491,8.128095772212012,0.013168550452909045,-15.455434338983778,25.063426820230035,12.835818997494352,-23.67591376003195,1.3055923753079461,1.1924580944989391,0.446521874629653
9.325,-140.50450984049854,41.80491213811492,-51.97897313041569,-73.87335559764358,147.708009109627,39.65103217012369,-116.55425575695124,0.2700195601616749,0.893142737457615,9.155555713075768e-05,-1.589996360455709,2.7177734685825667,1.5593567210441985,-2.446060208391844,1.305604598746814,1.1917481728427506,0.4177869768868075
9.546999999999999,-140.5047879342533,41.80752481940949,-51.97899373041604,-73.87527134142627,147.71030524966613,39.65101843887345,-116.55554665072329,-0.0012526745709837942,0.011768834660201928,-9.279279438928148e-05,-0.008629476498599593,0.010342973149257917,-6.185247856636522e-05,-0.005814836811040776,1.3031489892427401,1.1875027766300057,0.44078971361221386
9.77,-140.5047879342533,41.81019243820499,-51.97898686166592,-73.87603008518921,147.7103437096668,39.65101843887345,-116.5555432194732,0.0,0.011962416123345896,3.080157004391389e-05,-0.0034024383988517214,0.00017246637070346751,0.0,1.538677171724003e-05,1.2979642794648714,1.184871091660641,0.41167564303618454
9.995,-140.5047776342531,41.810618163212254,-51.9789799991658,-73.87668239770034,147.7103437096668,39.65100813887327,-116.5555363507231,4.5777778723277226e-05,0.00189211114338327,3.0500000541956622e-05,-0.002899166716095659,0.0,-4.577777856537884e-05,3.052777818387166e-05,1.294181655525518,1.1812570973760803,0.4086197433262069
10.215,-140.504770765503,41.81075205696454,-51.9789799991658,-73.87699138520561,147.7103327196666,39.65101843887345,-116.5555432194732,3.1221591324414054e-05,0.0006086079649298347,0.0,-0.0014044886603544,-4.9954546325765826e-05,4.6818182623682694e-05,-3.1221591324414054e-05,1.280264095644672,1.1702986741348704,0.39783100911286
10.434999999999999,-140.5047776342531,41.81085848821636,-51.9789799991658,-73.87732784146135,147.7103437096668,39.65101843887345,-116.55554665072329,-3.1221591324414305e-05,0.0004837784173746125,0.0,-0.0015293466169907866,4.995454632576623e-05,0.0,-1.5596591331566163e-05,1.279596367963837,1.1761824277248827,0.40886786629906346
10.655,-140.5047776342531,41.81095805071805,-51.9789799991658,-73.87746860396376,147.7103437096668,39.65101843887345,-116.5555603819735,0.0,0.0004525568258564101,0.0,-0.0006398295564157357,0.0,0.0,-6.241477372916695e-05,1.2870359488686742,1.1714209993173874,0.414397140639365
10.875,-140.504770765503,41.811064481969865,-51.97897313041569,-73.8777707289689,147.7103437096668,39.65101843887345,-116.5555603819735,3.1221591324414054e-05,0.0004837784173423112,3.122159142130625e-05,-0.0013732954778850523,0.0,0.0,0.0,1.2016383981545464,1.0984902487684185,0.3337796617726925
11.094999999999999,-140.5047776342531,41.811167475721625,-51.97896626166557,-73.87795956022212,147.71034919966692,39.65101843887345,-116.5555363507231,-3.1221591324414305e-05,0.00046815341709108776,3.122159145360389e-05,-0.0008583238782994822,2.495454600131627e-05,0.0,0.00010923295638514792,1.1469122543942143,1.0400397068382645,0.2950689572117023
11.306,-140.5047776342531,41.811218975722504,-51.9789799991658,-73.87728321021059,147.71032722966655,39.65101843887345,-116.5555603819735,0.0,0.00024407583354950525,-6.510663617289192e-05,0.003205450291617117,-0.00010412322452798182,0.0,-0.00011389218201294969,1.1240178208354696,1.013559963574658,0.2783506589558665
11.520999999999999,-140.50473300300234,41.811380338225256,-51.97896626166557,-73.87713558520808,147.71032722966655,39.65101843887345,-116.5555603819735,0.00020758721276717228,0.0007505232686124278,6.389534991851267e-05,0.0006866279186608665,0.0,0.0,0.0,1.147782557592765,1.041007167172314,0.2918594516489129
11.729999999999999,-140.50478450300324,41.8114009382256,-51.9789799991658,-73.87718364770889,147.7103327196666,39.65101843887345,-116.55555351947339,-0.0002464114875270652,9.856459496322993e-05,-6.572966618411598e-05,-0.00022996411870557378,2.6267942887302115e-05,0.0,3.2834928779113945e-05,1.117923834775123,1.0089576839397936,0.29048844526483947
11.944999999999999,-140.504770765503,41.81143870072625,-51.97898686166592,-73.87718364770889,147.71032722966655,39.65100813887327,-116.5555603819735,6.389534995156118e-05,0.00017563953789053718,-3.191860521832667e-05,0.0,-2.5534884016028538e-05,-4.790697756841967e-05,-3.191860518527817e-05,1.1193514240046647,1.0102304130832347,0.2871402264196648
12.155,-140.504770765503,41.81147303197684,-51.9789799991658,-73.87719051645901,147.71032722966655,39.65101843887345,-116.55557068197368,0.0,0.000163482145662133,3.2678572009239055e-05,-3.270833390377521e-05,0.0,4.904761989147705e-05,-4.904761985764168e-05,1.1149409723965917,1.0039107989241982,0.2809442305957488
12.366,-140.5047604717528,41.81157259447853,-51.978952530415334,-73.87719737895911,147.71032722966655,39.65101843887345,-116.55557068197368,4.8785545941082795e-05,0.00047186019757540466,0.00013018365150288056,-3.2523697159355155e-05,0.0,0.0,0.0,1.115399465344611,1.0063170761883409,0.29362839721915845
12.58,-140.59430247953026,41.4801631388253,-51.978660705410356,-73.3389668572779,146.82165960450752,39.1399344426553,-115.75662085584509,-0.4184205970909017,-1.548642316136584,0.0013636682475645697,2.5150958957066036,-4.152652454014151,-2.388242972981992,3.733410402470047,1.1110138507701237,1.0009270712477758,0.2911907943693184
12.795,-141.1062241757627,40.01726485762095,-51.97867787416066,-70.54416852835377,142.29379270727043,36.804103715310326,-111.49841613320793,-2.3810311452671384,-6.804178052113242,-7.985465257724876e-05,12.999061994995966,-21.059846033660897,-10.864328964395249,19.80560336110308,1.1124172898899982,1.001129895017432,0.28730069736365876
13.004999999999999,-142.07804044859006,38.46573094365463,-51.979017761666455,-66.05770567057297,135.12630113500617,33.93518544137185,-104.1842028271909,-4.627696537273202,-7.388256733173004,-0.001618511932359001,21.364108846575302,-34.13091224887755,-13.66151559018328,34.82958717150979,1.1208649089924574,1.0109960072160356,0.2853233173966026
13.219999999999999,-143.4711755411044,37.52102343378966,-51.97873280541159,-60.71138752312462,126.738926111933,31.665588540156705,-94.98785295156809,-6.479698104717874,-4.393988417976604,0.001325377929609913,24.866596034643507,-39.01104661894503,-10.556264656814635,42.77372035173405,1.1154696640889799,1.0047919295990702,0.29580401707929943
13.436,-144.36952074392852,37.28827120481933,-51.979028061666625,-57.69790633422017,122.12641504325204,30.837363576028714,-89.6879451799114,-4.159005568630152,-1.0775566156033594,-0.0013669271066492333,13.951301800483495,-21.35421791055989,-3.8343748339258625,24.536610053966044,1.1179561144381414,1.0063256647056986,0.2772657157512505
13.645999999999999,-144.3924581380698,37.283529917238454,-51.97897313041569,-57.61239837026156,121.99292566097496,30.815188363150444,-89.53703079608708,-0.10922568638704937,-0.02257755990894029,0.00026157738541125394,0.4071807807552983,-0.6356637251289391,-0.10559625180128808,0.7186399229729307,1.1509458605836602,1.0440138441128886,0.2950039909596779
13.86,-144.19439867219126,36.93568216130481,-51.97915166166873,-58.22995018079586,122.08462854253924,30.95389762176657,-89.96286087835095,0.9255115227969305,-1.6254568034282333,-0.0008342581917830333,-2.885756123992058,0.4285181381508111,0.6481741056828234,-1.9898601974947234,1.1864010276183519,1.0811214419091553,0.3167338479989981
14.077,-142.7859033169149,34.07731763129637,-51.99997761827399,-62.649571531186474,122.38592859767886,31.778376929580674,-92.95547834814951,6.490762005881818,-13.17218677423243,-0.09597215025464283,-20.366918665394483,1.3884795167724406,3.799443814811535,-13.790863916122364,1.2712906628450453,1.170728309045729,0.42879584831776424
14.305,-140.27617960535366,28.20543756863289,-52.036071137639674,-70.92633139737278,122.08646875257064,33.01595591319148,-98.2223001067418,11.007560138426484,-25.753859923962636,-0.15830490949862175,-36.30157836046628,-1.3134203732816543,5.427977998293031,-23.100095432422332,1.2695236696163246,1.161472103060592,0.45881183093242256
14.525,-137.9511257844425,21.49935530423946,-52.09013073856184,-78.98063870976445,120.62863791770272,33.586318016670816,-103.03127007002398,10.568426458687084,-30.48219211087914,-0.24572545873711693,-36.6104877835984,-6.6265037948541625,2.592555015815142,-21.858954378555303,1.263877767423992,1.153772730477263,0.4976752943812439
14.746,-136.33062518804974,15.803074532071388,-52.12234471411134,-84.85263892867998,118.70136127482692,33.392766375869186,-106.30136098830573,7.3325818841301285,-25.77502611840756,-0.14576459524661986,-26.570136737174337,-8.720708791293191,-0.8757992796453833,-14.796791485437788,1.2509546473054722,1.1364693194081144,0.5286806557652695
14.967,-135.9004177369612,14.163186504097915,-52.13824398938256,-86.43789743697158,118.03929217353324,33.22175044170197,-107.1454543277044,1.9466400501743646,-7.420307818884492,-0.07194242204170402,-7.173115422133944,-2.995787788659192,-0.7738277564127385,-3.8194268751070948,1.277882916278497,1.1648689668252588,0.559478505940599
15.19,-135.89715960565562,14.163735822857285,-52.137313589366684,-86.44708132462823,118.04547198363866,33.22493647925631,-107.15423309035414,0.014610454285137828,0.0024633128222886448,0.004172197380605248,-0.0411833527203904,0.027712152939113284,0.014287163920789287,-0.03936664865354369,1.2826444391005603,1.1672667556958398,0.5644181848955511
15.409999999999998,-135.8289516732421,14.538098391743224,-52.13742002061851,-88.28276632469164,121.10484032582588,34.16694547032526,-110.45843655921779,0.31003605642506765,1.70164804039064,-0.0004837784173746125,-8.344022727560983,13.906219737214675,4.281859050313443,-15.019106676653022,1.2977672807353917,1.1842353901495606,0.5766325445975932
15.63,-135.8675720489009,16.086724361909933,-52.136884433109365,-92.97400747346558,128.70159521541254,37.45434672640227,-118.31828586204237,-0.17554716208549273,7.039208955303146,0.0024344886779139128,-21.32382340351768,34.53070404357536,14.942732982168069,-35.72658774011136,1.3001013988362355,1.1881748374573897,0.5805516192389625
15.85,-136.28658031229844,18.914907397653533,-52.13683637060855,-97.8478345378541,136.2477360841358,42.44023433645234,-125.39367698898552,-1.9045830154433252,12.855377435198244,0.00021846591280259324,-22.153759383584305,34.30064031237861,22.66312550022771,-32.16086875883265,1.302421560399502,1.1952340055396453,0.5786746488705805
16.07,-136.8773186161253,22.446606826647834,-52.13657544560409,-101.66429960295599,142.0265997127126,47.73228688297503,-130.0012057550815,-2.6851741083039578,16.053179222701452,0.0011860227475518183,-17.347568477735972,26.2675619480765,24.05478430237599,-20.943312573163595,1.2839472800435947,1.1716906618633234,0.5580926183852345
16.290000000000003,-137.2121716093373,24.602210275918466,-52.136225251848124,-103.36830315702315,144.70536867840747,50.62198648851799,-131.77675777286913,-1.52205906005451,9.798197496684585,0.001591789799833374,-7.745470700305173,12.17622257134019,13.134998207013302,-8.070690989943758,1.2818388760909831,1.16845110328177,0.5564027817024052
16.506,-137.2140701781197,24.58707660691031,-52.136355714350344,-103.38240685101373,144.71926088864444,50.65464335157506,-131.78934398558383,-0.00878967028886237,-0.07006328244517591,-0.0006039930658335309,-0.06529487958600735,0.06431578813414301,0.15118918081977253,-0.05826950330877155,1.2978194610459337,1.1872408236950183,0.5546963681593382
16.721,-137.21406674686966,24.602972450931468,-52.13634198310012,-103.38242058851397,144.72004091865773,50.65463648282494,-131.78992419809373,1.5959302493493586e-05,0.07393415823794972,6.386628012801025e-05,-6.389534995156118e-05,0.003628046573434998,-3.194767497578059e-05,-0.002698662836755197,1.25453116150373,1.1401623871131712,0.5306420763467762
16.941000000000003,-137.21405988436953,24.6029278196807,-52.136328251849875,-103.38240685101373,144.72040895866402,50.65462618282477,-131.7902022918485,3.119318240475264e-05,-0.00020286932166480818,6.241477382605864e-05,6.244318290720678e-05,0.0016729091195150413,-4.6818182591384915e-05,-0.0012640625216290848,1.2458115633927267,1.131278500987803,0.5224435544989171
17.16,-137.2140701781197,24.602903788430293,-52.136355714350344,-103.38240685101373,144.72062868866777,50.65463648282494,-131.79038081685155,-4.700342541162962e-05,-0.00010973173702413421,-0.0001253995455217148,0.0,0.0010033333504539778,4.7031964247054365e-05,-0.0008151826623974205,1.2533949231038053,1.1390262875612627,0.5259865482275816
17.381,-137.21407361561975,24.602914088430467,-52.136362583100464,-103.38239655726356,144.7207824986704,50.65463648282494,-131.79052501685402,-1.5554298892624396e-05,4.6606335627409525e-05,-3.10803172841304e-05,4.657805504591299e-05,0.0006959728625125488,0.0,-0.0006524886989444896,1.2604074772601463,1.1446218856444583,0.5314219900970921
17.601000000000003,-137.2140701781197,24.6029278196807,-52.13634198310012,-103.38239998851361,144.72090883867256,50.65462618282477,-131.79063487935585,1.562500025122707e-05,6.241477379376123e-05,9.363636521506724e-05,-1.5596591137781528e-05,0.0005742727371294945,-4.6818182591384915e-05,-0.0004993750083186018,1.2592008435802005,1.1460167289802534,0.5327390410507964
17.821,-137.2140701781197,24.602914088430467,-52.13635915185041,-103.38238625726339,144.7210241986745,50.65463648282494,-131.79074817310777,0.0,-6.241477379376225e-05,-7.803977404498957e-05,6.241477372916745e-05,0.0005243636452560608,4.6818182591385674e-05,-0.000514971599650176,1.258786518687553,1.1453493862762858,0.5302318532086506
18.037000000000003,-137.2140701781197,24.602903788430293,-52.136362583100464,-103.38234848851275,144.72113405867637,50.65463648282494,-131.79080997310885,0.0,-4.768518598915489e-05,-1.5885416932487888e-05,0.00017485532705702718,0.0005086111197061646,0.0,-0.00028611111609940686,1.273931536463121,1.1628496821000316,0.544027405775366
18.255000000000003,-137.21405988436953,24.60296215093129,-52.13629048309924,-103.38231415726216,144.72120546867762,50.65462618282477,-131.7908717731099,4.721903745480173e-05,0.00026771789448317985,0.0003307339505791776,0.000157482800867193,0.0003275688130937385,-4.724770720231558e-05,-0.0002834862433442683,1.2666870185609065,1.1577837557379669,0.5330912526419355
18.471,-137.21408734686997,24.60283511967912,-52.13640721435122,-103.38228668851168,144.7212988586792,50.65463648282494,-131.7909438668611,-0.00012714120574460117,-0.0005881076489339383,-0.0005404224628954394,0.00012717014108432214,0.00043236111843022985,4.768518597270793e-05,-0.0003337673667323985,1.26130163469679,1.149301309101022,0.5318849623931768
18.689,-137.21408047811985,24.602917519680528,-52.136335120599995,-103.38231415726216,144.72135378868015,50.65462618282477,-131.79100223561213,3.150802807244414e-05,0.0003779816578303837,0.0003307052808642574,-0.0001260034425422627,0.0002519724813875088,-4.724770720231558e-05,-0.00026774656427958423,1.2646423842706873,1.152842061711535,0.5340683407584368
18.91,-137.21406674686966,24.6029278196807,-52.13630422059946,-103.38225235726111,144.7214087186811,50.654615882824594,-131.79105029811294,6.213235380993237e-05,4.6606335627409525e-05,0.00013981900693045546,0.0002796380137966084,0.00024855204046369633,-4.6606335643485154e-05,-0.00021747737922834758,1.2952333279485708,1.1835044477337338,0.5631611643908625
19.121000000000002,-137.21408734686997,24.602869450929706,-52.136379751850754,-103.38217339475975,144.72146913868212,50.654615882824594,-131.7910880606136,-9.763033323122122e-05,-0.0002766291516359489,-0.00035796801559612694,0.0003742298642768294,0.00028635071580257893,0.0,-0.00017896919741028683,1.3654493267743109,1.2556490438307055,0.6339634013778589
19.331,-137.21408734686997,24.60287975092988,-52.13635915185041,-103.38210816350865,144.72150759868276,50.65462618282477,-131.7911189606141,0.0,4.9047619874560196e-05,9.809523974912039e-05,0.0003106250052350633,0.00018314286018310556,4.904761989147788e-05,-0.00014714285964059827,1.4139073769280717,1.3058471665952962,0.6733334920661842
19.545,-137.21408047811985,24.602903788430293,-52.136335120599995,-103.38210816350865,144.72154055868333,50.654615882824594,-131.79114642936457,3.209696317660164e-05,0.0001123247682861818,0.00011229556267213831,0.0,0.00015401869423865594,-4.813084194957998e-05,-0.00012835864700935575,1.487428338736332,1.3833672168653637,0.7533856202619532
19.755000000000003,-137.08837971972565,23.78517076823127,-52.13620122059771,-102.76632102800446,143.73873658191852,49.558159720371066,-131.16955027501132,0.5985750399723914,-3.893966762852468,0.0006376190584876956,2.9323196928770927,-4.680018936975284,-5.221219821207254,2.959981687396444,1.535277675409921,1.4238254383791178,0.7992542322932124
19.966,-136.5933700987817,20.715724534622165,-52.135693101839045,-99.98007143672615,139.48720330939517,45.235434352883324,-128.08369320987225,2.346017160871868,-14.547138547910558,0.002408145775672308,13.204974366247988,-20.149446789210312,-20.486850082880437,14.624915000659184,1.5718805191885292,1.4624888543641466,0.8403587517716432
20.176000000000002,-136.0591804834194,17.500098336019494,-52.13582700184133,-95.74931193330717,133.04476544949904,40.07593528362175,-122.5011243708939,2.543760073153771,-15.312505707631702,-0.0006376190584876956,20.146473825804584,-30.678275523314785,-24.56904318695976,26.583661137992017,1.6068967607690363,1.5009014198342592,0.8800198340972646
20.384,-135.8063988041074,15.316246292516995,-52.13618405809741,-90.9781246456695,125.4965591507405,35.89519790605606,-115.08152128182911,1.215296535153826,-10.499288670685173,-0.001716616615794659,22.938400421335142,-36.289453359416356,-20.09969893060444,35.67116869742716,1.657374854102433,1.5612576199198092,0.9393157745924291
20.595000000000002,-135.86586916762187,14.27881074357025,-52.136008964344434,-87.06929889149211,119.10411458169716,33.53449687828684,-108.315721453917,-0.2818500640495896,-4.916756156145659,0.0008298282131715276,18.52524054112487,-30.29594582484963,-11.188156529711852,32.065402028019136,1.642262071305836,1.5461752793091381,0.9239132465900194
20.805,-135.90543711829685,14.161105972812424,-52.13629735184935,-86.43966211825168,118.035232723464,33.22874392932127,-107.14085723387598,-0.188418812737996,-0.5604989083706127,-0.0013732738329354608,2.9982703487640143,-5.089913610634136,-1.4559664236455867,5.5945915240049775,1.8378056451120277,1.7424619640303198,1.1260029353447154
21.01,-135.8592705050093,14.081602715206245,-52.07235348825858,-86.51663165081463,118.00797564299906,33.215251347841104,-107.19214279100082,0.22520299164653138,-0.38782076881062544,0.3119212858086426,-0.3754611344534385,-0.1329613681217013,-0.06581747063494939,-0.2501734493894723,2.0354892154550304,1.9387843152626012,1.3250767520532316
21.215,-134.76100159877487,11.404715163293467,-50.51107263662601,-88.34619176952356,116.62749954945068,32.93850573687033,-108.22783768991788,5.357409298704619,-13.057988058111219,7.616004154305269,-8.924683505897274,-6.734029724626306,-1.3499785901013326,-5.052170238619835,2.2077170262125247,2.1081318747777815,1.5120895580927223
21.43,-132.02664180838173,4.641273960421598,-46.24732325139429,-92.86678777788661,112.78990365398833,31.805317467540224,-110.03853565830505,12.717952513456485,-31.45786605986918,19.83139248944987,-21.0260279458747,-17.849283234708583,-5.270643113163301,-8.421851015754305,2.330779522879511,2.2234361708829185,1.676876544566481
21.630000000000003,-127.4554571929057,-6.38736201520665,-37.84076678924389,-99.91968439819605,105.37402218748703,29.017756382489555,-109.71873050909977,22.855923077379817,-55.14317987814046,42.03278231075143,-35.264483101546695,-37.079407332505994,-13.937805425253146,1.5990257460263764,2.534676233861026,2.422321429788855,1.9406680168590857
21.835,-120.50769286813963,-17.743593140173065,-22.88985710920887,-106.86406699165445,96.02317912797885,25.372708945311754,-102.58653663118766,33.89153329154208,-55.396249390080534,72.93126673187874,-33.87503704126077,-45.61386858296711,-17.78071920574552,34.79118964835207,2.631646523592031,2.528655351111142,2.182051036398775
22.036,-113.12665521723268,-17.49780837348043,-4.6667622421063815,-105.64400777084249,96.6203629781657,24.48741001146018,-97.70999731675288,36.721580352770786,1.2228097845404615,90.6621635179226,6.069946372198799,2.9710639312778624,-4.404472307719256,24.261389624053567,2.7397732826696797,2.633137123064603,2.470115308620353
22.235,-110.83959349071962,-13.284881057865638,2.8788986678587167,-101.71926557264361,98.74396530439046,24.909470412409757,-97.90029082624892,11.49277249504061,21.17048902319012,37.917894019925484,19.72232260401469,10.671368473491338,2.1209065374350753,-0.9562487914374167,2.8179511210635413,2.7113680392456865,2.607959926312249
22.435000000000002,-110.8410629094947,-13.42359718523188,2.856620454978691,-101.7537660794821,98.72596420408338,24.909666106163094,-97.8850713259893,-0.007347093875367146,-0.6935806368312026,-0.11139106440012655,-0.17250253419248662,-0.09000550153537162,0.0009784687666858222,0.07609750129809248,3.138859493943355,3.031025857070231,2.9164451733745533


==> CSV/Robo_lat_aquisition_body_seg_w_human_strong_GPU.csv <==
timestep;latency;client;capture;bb;skeleton;spatial;client_send;visual;client_two;bb_two;skeleton_two;spatial_two;latency_wo;latency_wo_vis;rob;average_latency;max_latency;algorithm
0;725;0;6;0;223;67;0;6;0;0;225;67;588;719;131;725;798;582
5.819;733;0;66;0;224;7;0;7;0;0;225;66;588;726;138;725;798;522
11.627;713;0;66;0;224;7;0;6;0;0;227;67;591;707;116;725;798;525
17.423;736;0;65;0;224;6;0;7;0;0;223;66;584;729;145;725;798;519
23.352;782;0;6;0;223;37;0;66;0;0;225;62;553;716;163;725;798;547
29.339;742;0;6;0;225;69;0;6;0;0;223;57;580;736;156;725;798;574
35.231;747;0;5;0;225;67;0;7;0;0;223;72;592;740;148;725;798;587
41.148;724;0;6;0;224;50;0;6;0;0;224;52;556;718;162;725;798;550
46.956;700;0;6;0;229;32;0;6;0;0;236;32;535;694;159;725;798;529
52.645;671;0;6;0;224;66;0;7;0;0;223;65;584;664;80;725;798;578
58.596;738;0;6;0;231;55;0;6;0;0;235;50;577;732;155;725;798;571
64.596;771;0;6;0;230;67;0;7;0;0;238;68;609;764;155;725;798;603
70.487;752;0;6;0;230;69;0;6;0;0;225;68;598;746;148;725;798;592
76.475;765;0;6;0;231;69;0;7;0;0;224;67;597;758;161;725;798;591
82.308;711;0;5;0;230;46;0;6;0;0;237;46;564;705;141;725;798;559
88.164;722;0;6;0;224;45;0;7;0;0;227;46;548;715;167;725;798;542
93.912;729;0;6;0;226;60;0;6;0;0;224;52;568;723;155;725;798;562
99.78;712;0;5;0;228;47;0;6;0;0;224;47;551;706;155;725;798;546
105.649;705;0;7;0;225;48;0;6;0;0;223;47;550;699;149;725;798;543
111.591;684;0;6;0;224;46;0;7;0;0;225;49;550;677;127;725;798;544
117.373;743;0;6;0;226;64;0;6;0;0;225;77;598;737;139;725;798;592
123.351;717;0;6;0;226;49;0;6;0;0;227;50;558;711;153;725;798;552
129.132;694;0;6;0;224;37;0;7;0;0;224;37;528;687;159;725;798;522
135.084;706;0;7;0;225;57;0;6;0;0;224;46;559;700;141;725;798;552
140.928;715;0;6;0;226;44;0;6;0;0;226;44;546;709;163;725;798;540
146.916;771;0;7;0;305;44;0;6;0;0;223;44;623;765;142;725;798;616
152.892;699;0;6;0;225;49;0;6;0;0;224;44;548;693;145;725;798;542
159.06;801;0;6;0;229;59;0;6;0;0;288;71;653;795;142;725;798;647
164.88;794;0;6;0;306;49;0;6;0;0;224;48;633;788;155;725;798;627
170.823;707;0;7;0;223;49;0;6;0;0;225;45;549;701;152;725;798;542
176.724;716;0;6;0;225;48;0;6;0;0;225;49;553;710;157;725;798;547
182.629;727;0;6;0;227;49;0;6;0;0;224;49;555;721;166;725;798;549
188.451;724;0;6;0;224;51;0;7;0;0;225;49;555;717;162;725;798;549
194.39;726;0;5;0;230;50;0;6;0;0;235;52;572;720;148;725;798;567
200.487;794;0;7;0;307;50;0;6;0;0;224;51;639;788;149;725;798;632
206.437;723;0;6;0;226;50;0;6;0;0;224;50;556;717;161;725;798;550
212.415;725;0;6;0;225;51;0;6;0;0;225;50;557;719;162;725;798;551
218.353;708;0;6;0;226;49;0;7;0;0;224;50;555;701;146;725;798;549
224.224;805;0;5;0;225;60;0;7;0;0;275;77;642;798;156;725;798;637
230.161;717;0;6;0;225;50;0;6;0;0;225;50;556;711;155;725;798;550
236.153;689;0;5;0;224;50;0;6;0;0;225;50;554;683;129;725;798;549
241.932;711;0;6;0;230;50;0;6;0;0;229;50;565;705;140;725;798;559
247.672;733;0;6;0;225;51;0;6;0;0;224;52;558;727;169;725;798;552
253.453;759;0;5;0;225;55;0;7;0;0;234;73;592;752;160;725;798;587
259.237;715;0;7;0;225;48;0;7;0;0;227;49;556;708;152;725;798;549
264.985;720;0;6;0;226;49;0;7;0;0;227;48;556;713;157;725;798;550
270.913;740;0;6;0;227;50;0;6;0;0;225;49;557;734;177;725;798;551
276.853;703;0;6;0;224;49;0;7;0;0;225;50;554;696;142;725;798;548
282.661;798;0;5;0;227;49;0;6;0;0;269;79;629;792;163;725;798;624
288.505;728;0;5;0;227;51;0;6;0;0;227;52;562;722;160;725;798;557
294.34;788;0;6;0;226;82;0;7;0;0;226;80;620;781;161;725;798;614
300.278;757;0;7;0;234;61;0;7;0;0;224;78;604;750;146;725;798;597
306.23;812;0;6;0;303;60;0;6;0;0;224;51;644;806;162;725;798;638
312.098;739;0;6;0;265;44;0;6;0;0;224;47;586;733;147;725;798;580
317.846;669;0;6;0;226;25;0;6;0;0;224;29;510;663;153;725;798;504
323.798;668;0;6;0;225;24;0;6;0;0;229;25;509;662;153;725;798;503
329.581;710;0;6;1;224;24;0;6;0;0;271;25;551;704;153;725;798;545
335.486;687;0;6;0;237;25;0;6;0;0;235;24;527;681;154;725;798;521
341.306;692;0;6;0;230;25;0;6;0;0;238;24;523;686;163;725;798;517
347.03;671;0;5;0;226;26;0;6;0;0;225;27;509;665;156;725;798;504
352.829;683;0;6;0;225;30;0;6;0;0;225;25;511;677;166;725;798;505
358.586;669;0;5;0;237;33;0;6;0;0;224;29;528;663;135;725;798;523
364.384;671;0;6;0;224;29;0;6;0;0;224;25;508;665;157;725;798;502
370.083;662;0;7;0;226;22;0;6;0;0;224;23;502;656;154;725;798;495
375.794;672;0;7;0;226;24;0;6;0;0;232;26;515;666;151;725;798;508
381.505;688;0;6;0;230;23;0;6;0;0;237;24;520;682;162;725;798;514


==> CSV/Robo_lat_aquisition_bounding_box_w_human_strong_GPU.csv <==
timestep;latency;client;capture;bb;skeleton;spatial;client_send;visual;client_two;bb_two;skeleton_two;spatial_two;latency_wo;latency_wo_vis;rob;average_latency;max_latency;algorithm
5.357;340;0;5;54;0;0;0;43;0;52;0;0;111;297;186;300;326;106
10.764;327;0;5;52;0;0;0;43;0;53;0;0;110;284;174;300;326;105
16.02;311;0;5;52;0;0;0;44;0;54;0;1;112;267;155;300;326;107
21.626;310;0;5;52;0;1;0;44;0;51;0;0;109;266;157;300;326;104
26.882;353;0;6;55;0;6;0;43;0;55;0;6;128;310;182;300;326;122
31.27;350;0;5;54;0;6;0;43;0;56;0;6;127;307;180;300;326;122
36.635;331;0;6;54;0;6;0;44;0;56;0;6;128;287;159;300;326;122
41.023;341;0;6;54;0;6;0;44;0;55;0;6;127;297;170;300;326;121
46.413;355;0;5;54;0;6;0;45;0;55;0;5;125;310;185;300;326;120
52.774;350;0;6;54;0;6;0;45;0;58;0;6;130;305;175;300;326;124
58.186;351;0;6;54;0;6;0;45;0;54;0;6;126;306;180;300;326;120
64.801;340;0;5;55;0;1;0;43;0;56;0;1;118;297;179;300;326;113
70.188;341;0;6;55;0;5;0;47;0;52;0;0;118;294;176;300;326;112
75.576;326;0;5;50;0;1;0;44;0;55;0;4;115;282;167;300;326;110
80.952;341;0;6;56;0;6;0;43;0;55;0;4;127;298;171;300;326;121
86.353;346;0;6;59;0;6;0;44;0;58;0;7;136;302;166;300;326;130
91.764;357;0;5;58;0;19;0;44;0;58;0;7;147;313;166;300;326;142
97.212;343;0;5;57;0;7;0;44;0;59;0;6;134;299;165;300;326;129
102.637;345;0;5;58;0;6;0;44;0;59;0;7;135;301;166;300;326;130
108.097;365;0;5;59;0;7;0;44;0;54;0;4;129;321;192;300;326;124
113.473;337;0;6;54;0;3;0;43;0;54;0;4;121;294;173;300;326;115
118.897;338;0;6;55;0;3;0;44;0;55;0;3;122;294;172;300;326;116
124.273;341;0;6;55;0;3;0;43;0;54;0;4;122;298;176;300;326;116
129.684;339;0;5;56;0;3;0;44;0;56;0;4;124;295;171;300;326;119
135.133;319;0;5;55;0;3;0;44;0;51;0;0;114;275;161;300;326;109
140.545;331;0;5;57;0;3;0;46;0;56;0;3;124;285;161;300;326;119
145.945;334;0;6;53;0;4;0;44;0;55;0;4;122;290;168;300;326;116
151.369;352;0;5;55;0;3;0;44;0;55;0;3;121;308;187;300;326;116
156.769;330;0;6;55;0;3;0;44;0;55;0;3;122;286;164;300;326;116
162.169;339;0;5;56;0;3;0;44;0;56;0;3;123;295;172;300;326;118
167.593;342;0;6;54;0;5;0;44;0;56;0;4;125;298;173;300;326;119
173.017;351;0;6;54;0;3;0;44;0;56;0;3;122;307;185;300;326;116
178.453;350;0;5;55;0;3;0;43;0;55;0;4;122;307;185;300;326;117
183.854;354;0;6;54;0;3;0;44;0;55;0;4;122;310;188;300;326;116
189.314;358;0;5;56;0;6;0;44;0;55;0;4;126;314;188;300;326;121
194.655;335;0;5;55;0;6;0;44;0;54;0;6;126;291;165;300;326;121
200.053;344;0;6;55;0;5;0;44;0;56;0;6;128;300;172;300;326;122
205.442;352;0;5;54;0;6;0;44;0;56;0;5;126;308;182;300;326;121
210.83;347;0;6;54;0;0;0;44;0;55;0;5;120;303;183;300;326;114
216.242;338;0;6;55;0;0;0;44;0;55;0;5;121;294;173;300;326;115
221.713;363;0;5;56;0;4;0;43;0;57;0;4;126;320;194;300;326;121
227.149;346;0;5;56;0;5;0;44;0;55;0;5;126;302;176;300;326;121
232.561;345;0;6;56;0;7;0;45;0;53;0;5;127;300;173;300;326;121
237.986;331;0;5;55;0;6;0;44;0;54;0;5;125;287;162;300;326;120
243.409;342;0;6;55;0;5;0;44;0;56;0;5;127;298;171;300;326;121
248.809;353;0;6;54;0;5;0;44;0;56;0;6;127;309;182;300;326;121
254.235;367;0;6;56;0;5;0;43;0;54;0;6;127;324;197;300;326;121
259.61;340;0;6;53;0;6;0;44;0;56;0;2;123;296;173;300;326;117
265.021;345;0;5;61;0;3;0;43;0;56;0;6;131;302;171;300;326;126
270.435;365;0;5;55;0;5;0;44;0;56;0;6;127;321;194;300;326;122
275.873;353;0;6;54;0;5;0;44;0;56;0;5;126;309;183;300;326;120
281.33;370;0;5;54;0;5;0;44;0;55;0;5;124;326;202;300;326;119
286.778;346;0;6;55;0;6;0;44;0;55;0;5;127;302;175;300;326;121
292.131;346;0;6;55;0;3;0;45;0;54;0;5;123;301;178;300;326;117
297.506;362;0;5;57;0;6;0;44;0;55;0;6;129;318;189;300;326;124
302.954;338;0;5;55;0;6;0;44;0;55;0;3;124;294;170;300;326;119
308.402;339;0;5;54;0;4;1;43;0;55;0;5;124;296;172;300;326;118
313.779;341;0;5;51;0;1;0;44;0;55;0;6;118;297;179;300;326;113
319.167;362;0;5;60;0;4;0;46;0;59;0;4;132;316;184;300;326;127
324.626;350;0;6;54;0;4;0;45;0;57;0;5;126;305;179;300;326;120
330.003;357;0;5;61;0;5;0;44;0;56;0;5;132;313;181;300;326;127
335.356;328;0;5;54;0;2;0;44;0;55;0;6;122;284;162;300;326;117
340.73;356;0;6;55;0;5;0;44;0;56;0;5;127;312;185;300;326;121
346.107;355;0;6;59;0;6;0;45;0;55;0;5;131;310;179;300;326;125
351.482;352;0;6;55;0;6;0;45;0;56;0;5;128;307;179;300;326;122
356.612;353;0;5;55;0;5;0;44;0;55;0;7;127;309;182;300;326;122
361.047;347;0;5;55;0;6;0;44;0;55;0;6;127;303;176;300;326;122
366.446;355;0;5;56;0;5;0;45;0;61;0;5;132;310;178;300;326;127
371.847;344;0;5;59;0;8;0;44;0;54;0;6;132;300;168;300;326;127
376.188;339;0;6;54;0;1;0;44;0;55;0;1;117;295;178;300;326;111
382.671;356;0;6;58;0;9;0;44;0;55;0;5;133;312;179;300;326;127
388.131;362;0;6;54;0;5;0;44;0;55;0;5;125;318;193;300;326;119
394.567;353;0;6;54;0;4;0;44;0;54;0;5;123;309;186;300;326;117
399.944;348;0;6;58;0;8;0;44;0;56;0;5;133;304;171;300;326;127
404.931;341;0;5;52;0;0;0;43;0;55;0;1;113;298;185;300;326;108
410.364;327;0;6;51;0;0;0;44;0;54;0;1;112;283;171;300;326;106


==> CSV/Robo_lat_aquisition_mask_rcnn_w_human_strong_GPU.csv <==
timestep;latency;client;capture;bb;skeleton;spatial;client_send;visual;client_two;bb_two;skeleton_two;spatial_two;latency_wo;latency_wo_vis;rob;average_latency;max_latency;algorithm
0;486;0;6;0;136;32;0;6;0;0;134;25;333;480;147;493;535;327
5.568;489;0;6;0;133;25;0;7;0;0;134;25;323;482;159;493;535;317
11.088;482;0;6;0;134;24;0;6;0;0;133;26;323;476;153;493;535;317
16.653;493;0;6;0;135;25;0;6;0;0;134;25;325;487;162;493;535;319
22.246;496;0;6;0;135;36;0;6;0;0;132;25;334;490;156;493;535;328
27.804;481;0;6;0;132;25;0;6;0;0;132;25;320;475;155;493;535;314
33.31;492;0;5;0;133;24;0;6;0;0;135;38;335;486;151;493;535;330
38.841;500;0;6;0;136;24;0;6;0;0;136;26;328;494;166;493;535;322
44.449;477;0;6;0;135;24;0;7;0;0;137;24;326;470;144;493;535;320
49.965;491;0;5;0;136;25;0;6;0;0;136;25;327;485;158;493;535;322
55.465;508;0;5;0;136;24;0;6;0;0;140;38;343;502;159;493;535;338
61.059;522;0;6;0;139;25;0;6;0;0;137;32;339;516;177;493;535;333
66.55;477;0;6;0;136;24;0;6;0;0;137;25;328;471;143;493;535;322
72.166;503;0;6;0;136;24;0;6;0;0;137;41;344;497;153;493;535;338
77.662;486;0;5;0;136;25;0;6;0;0;135;34;335;480;145;493;535;330
83.206;498;0;6;0;136;26;0;6;0;0;137;24;329;492;163;493;535;323
88.797;479;0;5;0;135;24;0;6;0;0;135;24;323;473;150;493;535;318
94.366;493;0;6;0;137;25;0;6;0;0;136;37;341;487;146;493;535;335
99.921;481;0;6;0;135;25;0;6;0;0;134;26;326;475;149;493;535;320
105.537;496;0;7;0;135;25;0;6;0;0;135;33;335;490;155;493;535;328
111.106;491;0;5;0;135;25;0;6;0;0;136;24;325;485;160;493;535;320
116.71;499;0;6;0;134;32;0;7;0;0;133;25;330;492;162;493;535;324
122.35;482;0;6;0;134;25;0;6;0;0;136;24;325;476;151;493;535;319
127.918;507;0;6;0;140;25;0;7;0;0;135;24;330;500;170;493;535;324
133.488;481;0;6;0;134;25;0;6;0;0;136;26;327;475;148;493;535;321
139.042;468;0;6;0;135;25;0;6;0;0;135;25;326;462;136;493;535;320
144.622;490;0;6;0;135;27;0;6;0;0;137;25;330;484;154;493;535;324
150.19;483;0;6;0;134;26;0;7;0;0;135;24;325;476;151;493;535;319
155.795;493;0;6;0;133;26;0;6;0;0;135;25;325;487;162;493;535;319
161.4;518;0;6;0;136;34;0;6;0;0;134;25;335;512;177;493;535;329
166.918;475;0;5;0;135;25;0;6;0;0;135;25;325;469;144;493;535;320
172.512;480;0;6;0;133;25;0;6;0;0;135;25;324;474;150;493;535;318
178.174;480;0;5;0;134;24;0;6;0;0;134;26;323;474;151;493;535;318
183.683;508;0;6;0;133;25;0;6;0;0;136;40;340;502;162;493;535;334
189.215;475;0;6;0;134;26;0;6;0;0;135;25;326;469;143;493;535;320
194.746;512;0;5;0;134;26;0;6;0;0;136;36;337;506;169;493;535;332
200.286;505;0;6;0;135;26;0;6;0;0;135;25;327;499;172;493;535;321
205.787;489;0;6;0;133;26;0;6;0;0;136;37;338;483;145;493;535;332
211.511;533;0;5;0;136;37;0;7;0;0;137;37;352;526;174;493;535;347
217.03;493;0;5;0;134;25;0;6;0;0;134;25;323;487;164;493;535;318
222.622;494;0;6;0;134;25;0;6;0;0;135;36;336;488;152;493;535;330
228.238;523;0;6;0;136;38;0;6;0;0;138;50;368;517;149;493;535;362
233.855;524;0;6;0;134;35;0;6;0;0;138;37;350;518;168;493;535;344
239.495;527;0;7;0;135;39;0;6;0;0;137;37;355;521;166;493;535;348
245.114;500;0;5;0;136;38;0;7;0;0;137;36;352;493;141;493;535;347
250.775;496;0;6;0;135;24;0;6;0;0;135;25;325;490;165;493;535;319
256.451;524;0;6;0;135;38;0;5;0;0;137;37;353;519;166;493;535;347
262.033;497;0;8;0;145;27;0;7;0;0;142;26;348;490;142;493;535;340
267.551;494;0;6;0;138;26;0;6;0;0;142;39;351;488;137;493;535;345
273.216;526;0;5;0;143;40;0;7;0;0;142;39;369;519;150;493;535;364
278.855;530;0;5;0;140;42;0;5;0;0;137;39;363;525;162;493;535;358
284.447;505;0;6;0;135;34;0;7;0;0;141;36;352;498;146;493;535;346
290.136;528;0;5;0;140;26;0;7;0;0;139;37;347;521;174;493;535;342
295.74;522;0;6;0;134;31;0;6;0;0;137;40;348;516;168;493;535;342
301.332;546;0;8;0;142;42;0;7;0;0;145;46;383;539;156;493;535;375
307.031;513;0;5;0;141;29;0;6;0;0;139;40;354;507;153;493;535;349
312.647;510;0;6;0;134;27;0;7;0;0;137;39;343;503;160;493;535;337
318.335;537;0;5;0;143;44;0;7;0;0;137;44;373;530;157;493;535;368
323.951;519;0;5;0;137;37;0;6;0;0;138;48;365;513;148;493;535;360
329.651;514;0;6;0;143;30;0;7;0;0;138;54;371;507;136;493;535;365
335.328;521;0;6;0;138;38;0;6;0;0;141;43;366;515;149;493;535;360
340.874;530;0;5;0;136;46;0;6;0;0;142;37;366;524;158;493;535;361
346.415;542;0;6;0;140;48;0;7;0;0;139;38;371;535;164;493;535;365
352.01;559;0;8;0;140;37;0;7;0;0;136;52;373;552;179;493;535;365
357.673;508;0;6;0;140;26;0;7;0;0;141;39;352;501;149;493;535;346
363.264;529;0;5;0;142;44;0;7;0;0;139;26;356;522;166;493;535;351
368.904;509;0;6;0;137;26;0;7;0;0;138;36;343;502;159;493;535;337
374.553;524;0;6;0;139;37;0;6;0;0;137;39;358;518;160;493;535;352
380.163;518;0;6;0;140;36;0;7;0;0;137;37;356;511;155;493;535;350
385.74;497;0;5;0;136;25;0;6;0;0;134;37;337;491;154;493;535;332
391.416;544;0;6;0;139;37;0;6;0;0;139;37;358;538;180;493;535;352
397.032;525;0;6;0;143;38;0;6;0;0;144;38;369;519;150;493;535;363
402.685;505;0;6;0;137;26;0;6;0;0;138;38;345;499;154;493;535;339
408.324;487;0;5;0;137;26;0;6;0;0;137;26;331;481;150;493;535;326
413.904;499;0;6;0;137;25;0;7;0;0;137;41;346;492;146;493;535;340
419.535;499;0;6;0;140;39;0;7;0;0;139;28;352;492;140;493;535;346
425.208;534;0;6;0;139;38;0;7;0;0;139;38;360;527;167;493;535;354
430.872;532;0;6;0;137;39;0;6;0;0;142;51;375;526;151;493;535;369
436.416;499;0;6;0;135;25;0;6;0;0;137;37;340;493;153;493;535;334


==> CSV/Robo_lat_aquisition_skeleton_w_human_strong_GPU.csv <==
timestep;latency;client;capture;bb;skeleton;spatial;client_send;visual;client_two;bb_two;skeleton_two;spatial_two;latency_wo;latency_wo_vis;rob;average_latency;max_latency;algorithm
0;267;0;6;0;18;0;0;50;0;0;18;0;42;217;175;224;239;36
5.292;275;0;6;0;18;0;0;56;0;0;18;0;42;219;177;224;239;36
10.584;267;0;5;0;18;0;0;49;0;0;18;0;41;218;177;224;239;36
15.865;267;0;5;0;18;0;0;48;0;0;18;0;41;219;178;224;239;36
21.132;268;0;5;0;18;0;0;48;0;0;18;0;41;220;179;224;239;36
26.473;267;0;6;0;18;0;0;49;0;0;18;0;42;218;176;224;239;36
31.843;283;0;5;0;19;0;0;51;0;0;18;0;42;232;190;224;239;37
37.153;267;0;6;0;17;0;0;50;0;0;18;0;41;217;176;224;239;35
42.434;269;0;6;0;18;0;0;49;0;0;18;0;42;220;178;224;239;36
47.724;259;0;6;0;18;0;0;48;0;0;18;0;42;211;169;224;239;36
53.007;268;0;6;0;18;0;0;51;0;0;17;0;41;217;176;224;239;35
58.32;280;0;6;0;19;1;0;49;0;0;19;1;46;231;185;224;239;40
63.672;280;0;6;0;21;1;0;50;0;0;19;1;48;230;182;224;239;42
68.989;278;0;5;0;20;0;0;50;0;0;19;1;45;228;183;224;239;40
74.282;279;0;6;0;19;2;0;50;0;0;19;0;46;229;183;224;239;40
79.633;277;0;6;0;19;1;0;51;0;0;19;0;45;226;181;224;239;39
84.912;292;0;5;0;19;1;0;54;0;0;19;0;44;238;194;224;239;39
90.253;266;0;6;0;19;0;0;51;0;0;18;1;44;215;171;224;239;38
95.583;269;0;5;0;19;0;0;49;0;0;19;1;44;220;176;224;239;39
100.949;288;0;6;0;19;1;0;51;0;0;18;1;45;237;192;224;239;39
106.201;269;0;6;0;19;0;0;51;0;0;18;1;44;218;174;224;239;38
111.481;278;0;5;0;19;1;0;50;0;0;19;1;45;228;183;224;239;40
116.772;279;0;6;0;19;0;0;51;0;0;18;0;43;228;185;224;239;37
122.066;286;0;6;0;18;0;0;53;0;0;18;0;42;233;191;224;239;36
127.405;280;0;6;0;18;0;0;54;0;0;18;0;42;226;184;224;239;36
132.733;289;0;6;0;19;1;0;50;0;0;19;1;46;239;193;224;239;40
138.074;273;0;5;0;19;1;0;52;0;0;18;1;44;221;177;224;239;39
143.409;281;0;6;0;19;1;0;51;0;0;19;0;45;230;185;224;239;39
148.741;279;0;6;0;18;1;0;50;0;0;19;1;45;229;184;224;239;39
154.058;259;0;6;0;19;1;0;51;0;0;19;0;45;208;163;224;239;39
159.41;269;0;6;0;19;1;0;51;0;0;19;0;45;218;173;224;239;39
164.689;267;0;6;0;19;0;0;51;0;0;19;0;44;216;172;224;239;38
170.042;278;0;6;0;19;1;0;51;0;0;18;1;45;227;182;224;239;39
175.322;276;0;6;0;18;1;0;51;0;0;18;1;44;225;181;224;239;38
180.602;289;0;5;0;19;1;0;52;0;0;19;0;44;237;193;224;239;39
185.894;280;0;6;0;19;0;0;51;0;0;18;1;44;229;185;224;239;38
191.198;278;0;5;0;19;1;0;52;0;0;19;0;44;226;182;224;239;39
196.514;266;0;5;0;19;0;0;51;0;0;18;0;42;215;173;224;239;37
201.841;281;0;5;0;19;0;0;53;0;0;18;0;42;228;186;224;239;37
207.196;290;0;5;0;19;0;0;52;0;0;18;0;42;238;196;224;239;37
212.521;277;0;5;0;19;0;0;52;0;0;18;0;42;225;183;224;239;37
217.853;270;0;6;0;18;0;0;52;0;0;18;0;42;218;176;224;239;36
223.201;268;0;5;0;19;0;0;52;0;0;18;0;42;216;174;224;239;37
228.528;278;0;5;0;20;1;0;53;0;0;19;1;46;225;179;224;239;41
233.81;277;0;5;0;20;1;0;52;0;0;19;1;46;225;179;224;239;41
239.104;281;0;6;0;19;1;0;53;0;0;19;0;45;228;183;224;239;39
244.406;273;0;6;0;18;1;0;54;0;0;19;0;44;219;175;224;239;38
249.712;268;0;6;0;19;1;0;53;0;0;19;1;46;215;169;224;239;40
255.05;291;0;6;0;19;1;0;54;0;0;18;1;45;237;192;224;239;39
260.354;266;0;5;0;19;1;0;53;0;0;19;1;45;213;168;224;239;40
265.662;268;0;6;0;19;0;0;52;0;0;18;1;44;216;172;224;239;38
270.998;279;0;6;0;19;1;0;52;0;0;18;0;44;227;183;224;239;38
276.338;265;0;5;0;19;0;0;52;0;0;19;0;43;213;170;224;239;38
281.702;277;0;6;0;18;0;0;53;0;0;18;0;42;224;182;224;239;36
287.018;281;0;6;0;19;0;0;53;0;0;19;0;44;228;184;224;239;38
292.349;289;0;5;0;19;1;0;53;0;0;19;1;45;236;191;224;239;40
297.688;278;0;6;0;18;1;0;53;0;0;18;0;43;225;182;224;239;37
303.038;280;0;5;0;19;1;0;53;0;0;18;1;44;227;183;224;239;39
308.39;280;0;6;0;19;1;0;53;0;0;18;1;45;227;182;224;239;39
313.658;253;0;6;0;19;1;0;54;0;0;19;0;45;199;154;224;239;39
318.987;291;0;6;0;19;0;0;54;0;0;18;1;44;237;193;224;239;38
324.269;271;0;6;0;18;1;0;53;0;0;18;1;44;218;174;224;239;38
329.595;292;0;6;0;20;1;0;55;0;0;18;1;46;237;191;224;239;40
334.922;269;0;6;0;19;1;0;54;0;0;19;0;45;215;170;224;239;39
340.238;279;0;5;0;19;1;0;54;0;0;18;1;44;225;181;224;239;39
345.568;281;0;6;0;18;1;0;55;0;0;18;1;44;226;182;224;239;38
350.907;261;0;6;0;19;0;0;55;0;0;19;1;45;206;161;224;239;39
356.199;278;0;6;0;19;1;0;55;0;0;19;0;45;223;178;224;239;39
361.502;278;0;6;0;19;1;0;56;0;0;19;0;45;222;177;224;239;39
366.795;274;0;5;0;19;1;0;56;0;0;19;0;44;218;174;224;239;39
372.089;281;0;6;0;19;1;0;55;0;0;19;1;46;226;180;224;239;40
377.427;266;0;6;0;19;1;0;55;0;0;19;1;46;211;165;224;239;40
382.794;305;0;6;0;18;1;0;56;0;0;18;1;44;249;205;224;239;38
388.107;268;0;5;0;19;1;0;56;0;0;19;0;44;212;168;224;239;39
393.435;269;0;6;0;19;1;0;55;0;0;19;1;46;214;168;224;239;40
398.784;281;0;6;0;18;1;0;56;0;0;18;1;44;225;181;224;239;38
404.127;278;0;6;0;19;1;0;56;0;0;18;1;45;222;177;224;239;39
409.455;280;0;6;0;18;1;0;56;0;0;18;0;43;224;181;224;239;37
414.771;268;0;5;0;19;1;0;57;0;0;19;0;44;211;167;224;239;39
420.159;275;0;5;0;19;0;0;68;0;0;18;0;42;207;165;224;239;37


==> CSV/Robo_lat_aquisition_skeleton_wo_human_strong_GPU.csv <==
timestep;latency;client;capture;bb;skeleton;spatial;client_send;visual;client_two;bb_two;skeleton_two;spatial_two;latency_wo;latency_wo_vis;rob;average_latency;max_latency;algorithm
0;234;0;6;0;19;0;0;50;0;0;18;0;43;184;141;199;224;37
4.248;244;0;6;0;18;0;0;50;0;0;18;0;42;194;152;199;224;36
8.507;251;0;5;0;19;0;0;50;0;0;18;0;42;201;159;199;224;37
12.839;264;0;5;0;18;0;0;50;0;0;18;0;41;214;173;199;224;36
17.076;243;0;5;0;19;0;0;50;0;0;18;0;42;193;151;199;224;37
21.348;242;0;5;0;18;0;0;58;0;0;18;0;41;184;143;199;224;36
25.608;255;0;6;0;18;0;0;50;0;0;18;0;42;205;163;199;224;36
29.927;232;0;5;0;19;0;0;50;0;0;18;0;42;182;140;199;224;37
34.201;256;0;6;0;19;0;0;50;0;0;18;0;43;206;163;199;224;37
38.472;260;0;6;0;18;0;0;50;0;0;18;0;42;210;168;199;224;36
42.744;268;0;5;0;19;0;0;50;0;0;18;0;42;218;176;199;224;37
47.016;257;0;6;0;18;0;0;51;0;0;18;0;42;206;164;199;224;36
51.276;240;0;5;0;18;0;0;50;0;0;18;0;41;190;149;199;224;36
55.561;241;0;6;0;18;0;0;50;0;0;18;0;42;191;149;199;224;36
59.832;256;0;5;0;19;0;0;50;0;0;18;0;42;206;164;199;224;37
64.129;255;0;5;0;19;0;0;51;0;0;18;0;42;204;162;199;224;37
68.403;240;0;5;0;19;0;0;50;0;0;18;0;42;190;148;199;224;37
72.696;253;0;5;0;18;0;0;50;0;0;18;0;41;203;162;199;224;36
76.992;249;0;5;0;18;0;0;51;0;0;18;0;41;198;157;199;224;36
81.289;256;0;5;0;18;0;0;51;0;0;18;0;41;205;164;199;224;36
85.596;248;0;5;0;18;0;0;51;0;0;18;0;41;197;156;199;224;36
89.905;254;0;5;0;19;0;0;51;0;0;18;0;42;203;161;199;224;37
94.225;259;0;5;0;19;0;0;51;0;0;18;0;42;208;166;199;224;37
98.545;257;0;6;0;19;0;0;51;0;0;18;0;43;206;163;199;224;37
102.853;254;0;6;0;19;0;0;51;0;0;18;0;43;203;160;199;224;37
107.187;270;0;6;0;19;0;0;52;0;0;18;0;43;218;175;199;224;37
111.505;248;0;6;0;19;0;0;52;0;0;18;0;43;196;153;199;224;37
115.836;254;0;6;0;18;0;0;51;0;0;18;0;42;203;161;199;224;36
120.108;238;0;6;0;19;0;0;52;0;0;18;0;43;186;143;199;224;37
124.441;256;0;5;0;19;0;0;51;0;0;18;0;42;205;163;199;224;37
128.712;257;0;6;0;18;0;0;52;0;0;18;0;42;205;163;199;224;36
132.985;267;0;5;0;18;0;0;52;0;0;18;0;41;215;174;199;224;36
137.244;235;0;5;0;18;0;0;52;0;0;18;0;41;183;142;199;224;36
141.529;243;0;5;0;18;0;0;51;0;0;18;0;41;192;151;199;224;36
145.812;229;0;5;0;19;0;0;52;0;0;18;0;42;177;135;199;224;37
150.134;256;0;5;0;18;0;0;55;0;0;19;0;42;201;159;199;224;37
154.416;254;0;6;0;19;0;0;53;0;0;19;0;44;201;157;199;224;38
158.749;256;0;6;0;18;0;0;51;0;0;18;0;42;205;163;199;224;36
163.045;256;0;6;0;19;0;0;53;0;0;18;0;43;203;160;199;224;37
167.352;261;0;6;0;18;0;0;52;0;0;18;0;42;209;167;199;224;36
171.672;254;0;6;0;18;0;0;52;0;0;18;0;42;202;160;199;224;36
175.995;250;0;6;0;18;0;0;52;0;0;18;0;42;198;156;199;224;36
180.3;244;0;5;0;19;0;0;52;0;0;18;0;42;192;150;199;224;37
184.657;276;0;5;0;18;0;0;52;0;0;18;0;41;224;183;199;224;36
188.978;258;0;6;0;19;0;0;53;0;0;18;0;43;205;162;199;224;37
193.309;254;0;5;0;19;0;0;52;0;0;18;0;42;202;160;199;224;37
197.641;254;0;5;0;19;0;0;53;0;0;18;0;42;201;159;199;224;37
201.912;254;0;6;0;19;0;0;53;0;0;18;0;43;201;158;199;224;37
206.161;255;0;6;0;19;0;0;53;0;0;18;0;43;202;159;199;224;37
210.445;249;0;5;0;19;0;0;54;0;0;18;0;42;195;153;199;224;37
214.705;241;0;6;0;19;0;0;53;0;0;18;0;43;188;145;199;224;37
218.98;250;0;6;0;18;0;0;53;0;0;18;0;42;197;155;199;224;36
223.225;243;0;6;0;19;0;0;54;0;0;18;0;43;189;146;199;224;37
227.496;248;0;6;0;19;0;0;53;0;0;18;0;43;195;152;199;224;37
231.769;266;0;6;0;19;0;0;53;0;0;18;0;43;213;170;199;224;37
236.113;263;0;5;0;19;0;0;53;0;0;18;0;42;210;168;199;224;37
240.376;246;0;5;0;19;0;0;53;0;0;18;0;42;193;151;199;224;37
244.657;256;0;6;0;18;0;0;53;0;0;18;0;42;203;161;199;224;36
248.917;256;0;6;0;18;0;0;53;0;0;18;0;42;203;161;199;224;36
253.189;255;0;5;0;19;0;0;54;0;0;18;0;42;201;159;199;224;37
257.474;233;0;5;0;19;0;0;54;0;0;18;0;42;179;137;199;224;37
261.781;255;0;6;0;18;0;0;54;0;0;18;0;42;201;159;199;224;36
266.078;235;0;5;0;19;0;0;53;0;0;18;0;42;182;140;199;224;37
270.385;256;0;6;0;18;0;0;53;0;0;18;0;42;203;161;199;224;36
274.645;247;0;5;0;19;0;0;54;0;0;18;0;42;193;151;199;224;37
278.965;254;0;6;0;19;0;0;55;0;0;18;0;43;199;156;199;224;37
283.285;248;0;5;0;18;0;0;55;0;0;18;0;41;193;152;199;224;36
287.533;243;0;5;0;18;0;0;53;0;0;18;0;41;190;149;199;224;36
291.865;249;0;5;0;19;0;0;53;0;0;18;0;42;196;154;199;224;37
296.137;267;0;5;0;19;0;0;55;0;0;18;0;42;212;170;199;224;37
300.397;258;0;6;0;18;0;0;59;0;0;18;0;42;199;157;199;224;36
304.657;253;0;5;0;19;0;0;55;0;0;18;0;42;198;156;199;224;37
308.954;266;0;5;0;19;0;0;55;0;0;18;0;42;211;169;199;224;37
313.225;250;0;5;0;18;0;0;55;0;0;18;0;41;195;154;199;224;36
317.509;241;0;6;0;19;0;0;55;0;0;18;0;43;186;143;199;224;37
321.817;236;0;6;0;19;0;0;55;0;0;18;0;43;181;138;199;224;37
326.114;257;0;6;0;18;0;0;55;0;0;18;0;42;202;160;199;224;36
330.409;242;0;5;0;18;0;0;55;0;0;18;0;41;187;146;199;224;36
334.741;254;0;6;0;19;0;0;54;0;0;18;0;43;200;157;199;224;37
339.049;247;0;5;0;19;0;0;56;0;0;18;0;42;191;149;199;224;37
343.357;255;0;5;0;18;0;0;56;0;0;18;0;41;199;158;199;224;36
347.69;267;0;5;0;19;0;0;55;0;0;18;0;42;212;170;199;224;37
352.009;253;0;5;0;18;0;0;55;0;0;18;0;41;198;157;199;224;36
356.282;266;0;5;0;18;0;0;56;0;0;18;0;41;210;169;199;224;36
360.601;234;0;5;0;19;0;0;56;0;0;18;0;42;178;136;199;224;37
364.861;256;0;5;0;19;0;0;56;0;0;18;0;42;200;158;199;224;37
369.122;237;0;5;0;18;0;0;56;0;0;18;0;41;181;140;199;224;36
373.417;267;0;5;0;18;0;0;56;0;0;18;0;41;211;170;199;224;36
377.689;237;0;5;0;18;0;0;56;0;0;18;0;41;181;140;199;224;36
382.01;254;0;6;0;18;0;0;57;0;0;18;0;42;197;155;199;224;36
386.306;248;0;5;0;18;0;0;58;0;0;18;0;41;190;149;199;224;36
390.602;237;0;6;0;18;0;0;58;0;0;18;0;42;179;137;199;224;36
394.91;249;0;6;0;18;0;0;58;0;0;18;0;42;191;149;199;224;36
399.219;244;0;6;0;18;0;0;57;0;0;18;0;42;187;145;199;224;36
403.538;247;0;5;0;19;0;0;56;0;0;18;0;42;191;149;199;224;37
407.859;245;0;6;0;18;0;0;57;0;0;18;0;42;188;146;199;224;36
412.129;264;0;6;0;18;0;0;58;0;0;18;0;42;206;164;199;224;36
416.462;254;0;5;0;18;0;0;56;0;0;18;0;41;198;157;199;224;36
420.794;245;0;6;0;18;0;0;57;0;0;18;0;42;188;146;199;224;36


==> Force_Levels.csv <==
Velocity,Force_mu_engine,Force_std_engine,Force_mu_top,Force_std_top,Pressure_mu_engine,Pressure_std_engine,Pressure_mu_top,Pressure_std_top
50,98.8,4.48, 39.75, 11.2, 4.12, 0.19, 45.60, 12.85
100, 133.2,2.30,74.5,2.35, 5.55, 0.10, 85.52, 2.70
150, 169.4, 9.06, 110.8, 11.89, 7.06, 0.38, 127.09, 13.65
200, 200, 7.67, 141.44, 5.61, 8.33, 0.32, 162.24, 6.44
250, 220.2, 9.6, 192.6, 6.02, 9.18, 0.40, 220.92, 6.91

